Parameterized Algorithms for Power-Efficiently Connecting Wireless Sensor Networks: Theory and Experiments

We study an NP-hard problem motivated by energy-efficiently maintaining the connectivity of a symmetric wireless communication network: Given an edge-weighted $n$-vertex graph, find a connected spanning subgraph of minimum cost, where the cost is determined by letting each vertex pay the most expensive edge incident to it in the subgraph. On the negative side, we show that $o(\log n)$-approximating the difference $d$ between the optimal solution cost and a natural lower bound is NP-hard and that, under the Exponential Time Hypothesis, there are no exact algorithms running in $2^{o(n)}$ time or in $f(d)\cdot n^{O(1)}$ time for any computable function $f$. Moreover, we show that the special case of connecting $c$ network components with minimum additional cost generally cannot be polynomial-time reduced to instances of size $c^{O(1)}$ unless the polynomial-time hierarchy collapses. On the positive side, we provide an algorithm that reconnects $O(\log n)$ connected components with minimum additional cost in polynomial time. These algorithms are motivated by application scenarios of monitoring areas or where an existing sensor network may fall apart into several connected components due to sensor faults. In experiments, the algorithm outperforms CPLEX with known ILP formulations when $n$ is sufficiently large compared to $c$.

==> perlin_C_3_dp1_ex2lb.txt <==
grid_size	sample	ex2lb_cost	ex2lb_edges_before	dp1_vertices_before	ex2lb_vertices_after	dp1_max_optimal_solutions_density	dp1_transform_time	ex2lb_edges_after	dp1_edges_after	dp1_cost	dp1_vertices_after	dp1_solve_time	dp1_num_obligatory_components	ex2lb_transform_time	ex2lb_solve_time	ex2lb_solution_upperbound	ex2lb_vertices_before	dp1_num_optimal_solutions_found	dp1_solution_upperbound	dp1_edges_before
10	0	43	528	33	33	0.6666666666666666	5.1975250244140625e-05	82	8	43	7	2.193450927734375e-05	3	0.0002980232238769531	0.024978160858154297	43	33	2	43	528
10	1	44	630	36	36	1.0	6.461143493652344e-05	116	13	44	11	4.744529724121094e-05	3	0.0003402233123779297	0.01056218147277832	44	36	3	44	630
10	2	43	595	35	35	1.0	5.6743621826171875e-05	111	14	43	11	6.4849853515625e-05	3	0.0003294944763183594	0.014145612716674805	43	35	3	43	595
10	3	47	666	37	37	0.6666666666666666	6.198883056640625e-05	125	9	47	7	3.5762786865234375e-05	3	0.00037217140197753906	0.013316154479980469	47	37	2	47	666
10	4	42	561	34	34	0.6666666666666666	5.269050598144531e-05	110	11	42	8	3.647804260253906e-05	3	0.0003273487091064453	0.008180618286132812	42	34	2	42	561
10	5	50	561	34	34	1.0	5.6743621826171875e-05	232	27	50	17	0.00010275840759277344	3	0.0006139278411865234	0.012277364730834961	50	34	3	50	561
10	6	47	741	39	39	1.0	6.866455078125e-05	139	21	47	16	6.461143493652344e-05	3	0.0004305839538574219	0.012652158737182617	47	39	3	47	741
10	7	53	666	37	37	1.0	6.4849853515625e-05	204	29	53	20	9.059906005859375e-05	3	0.0005800724029541016	0.009817361831665039	53	37	3	53	666
10	8	45	666	37	37	0.6666666666666666	6.246566772460938e-05	120	12	45	9	4.410743713378906e-05	3	0.00036263465881347656	0.0049860477447509766	45	37	2	45	666
10	9	46	703	38	38	1.0	6.914138793945312e-05	129	29	46	18	0.0001220703125	3	0.00039124488830566406	0.03292679786682129	46	38	7	46	703
12	0	69	1431	54	54	1.0	0.00012540817260742188	226	6	69	5	2.7894973754882812e-05	3	0.0007240772247314453	0.0157015323638916	69	54	3	69	1431
12	1	62	1326	52	52	1.0	0.00011205673217773438	146	5	62	5	1.6927719116210938e-05	3	0.0004937648773193359	0.008658409118652344	62	52	3	62	1326
12	2	68	1711	59	59	1.0	0.00014257431030273438	259	9	68	8	3.4809112548828125e-05	3	0.0007834434509277344	0.017753124237060547	69	59	5	69	1711
12	3	65	1275	51	51	1.0	0.00011205673217773438	197	8	65	6	2.2649765014648438e-05	3	0.0006177425384521484	0.012648344039916992	65	51	4	65	1275
12	4	59	1176	49	49	0.6666666666666666	0.00010728836059570312	174	6	59	6	2.4557113647460938e-05	3	0.0005803108215332031	0.014509916305541992	59	49	2	59	1176
12	5	73	1176	49	49	1.0	0.00010395050048828125	293	19	73	14	6.008148193359375e-05	3	0.0008039474487304688	0.019620656967163086	73	49	3	73	1176
12	6	56	1035	46	46	0.3333333333333333	8.749961853027344e-05	170	7	56	6	2.9087066650390625e-05	3	0.0005278587341308594	0.008347272872924805	56	46	1	56	1035
12	7	56	1128	48	48	0.6666666666666666	9.989738464355469e-05	174	18	56	12	7.319450378417969e-05	3	0.0005447864532470703	0.010305643081665039	56	48	2	56	1128
12	8	68	1225	50	50	1.0	0.00010967254638671875	260	25	68	18	6.771087646484375e-05	3	0.0007741451263427734	0.05573296546936035	68	50	3	68	1225
12	9	58	1326	52	52	1.0	0.00011324882507324219	125	6	58	5	2.6226043701171875e-05	3	0.0004456043243408203	0.00860142707824707	58	52	3	58	1326
14	0	86	2415	70	70	1.0	0.00020313262939453125	273	11	86	9	2.6226043701171875e-05	3	0.0008881092071533203	0.00871586799621582	86	70	3	86	2415
14	1	80	2278	68	68	0.6666666666666666	0.00018167495727539062	258	4	80	4	1.3113021850585938e-05	3	0.0008671283721923828	0.013518571853637695	80	68	2	80	2278
14	2	104	2415	70	70	0.6666666666666666	0.00020170211791992188	451	12	104	10	4.076957702636719e-05	3	0.0013117790222167969	0.03364109992980957	104	70	2	104	2415
14	3	93	2485	71	71	0.3333333333333333	0.00020074844360351562	440	15	93	11	5.245208740234375e-05	3	0.0012958049774169922	0.04300117492675781	93	71	1	93	2485
14	4	84	2850	76	76	0.6666666666666666	0.00023317337036132812	318	11	84	11	5.340576171875e-05	3	0.0010585784912109375	0.016845703125	84	76	2	84	2850
14	5	95	2628	73	73	1.0	0.00022029876708984375	329	11	95	9	5.53131103515625e-05	3	0.0010471343994140625	0.020205020904541016	95	73	3	95	2628
14	6	91	2775	75	75	1.0	0.00022530555725097656	324	10	91	8	2.193450927734375e-05	3	0.0010678768157958984	0.009566307067871094	91	75	3	91	2775
14	7	82	2556	72	72	0.6666666666666666	0.0001983642578125	311	4	82	4	1.2874603271484375e-05	3	0.0010514259338378906	0.015474796295166016	82	72	2	82	2556
14	8	85	2850	76	76	1.0	0.00022935867309570312	341	13	85	11	6.151199340820312e-05	3	0.0010745525360107422	0.026710987091064453	86	76	9	86	2850
14	9	80	2415	70	70	0.6666666666666666	0.00018930435180664062	209	4	80	4	1.239776611328125e-05	3	0.0007543563842773438	0.013851642608642578	80	70	2	80	2415
16	0	112	4560	96	96	0.6666666666666666	0.0003991127014160156	753	17	112	12	7.700920104980469e-05	3	0.0023267269134521484	0.025390148162841797	112	96	2	112	4560
16	1	123	4851	99	99	1.0	0.0004203319549560547	996	94	123	42	0.0003390312194824219	3	0.002670764923095703	0.24793648719787598	123	99	3	123	4851
16	2	113	4656	97	97	1.0	0.0003643035888671875	757	37	113	22	0.0001289844512939453	3	0.002317190170288086	0.05305075645446777	113	97	3	113	4656
16	3	112	4560	96	96	1.0	0.0003592967987060547	466	14	112	11	4.9591064453125e-05	3	0.0016722679138183594	0.014260292053222656	112	96	3	112	4560
16	4	123	4851	99	99	1.0	0.00038361549377441406	901	19	123	14	5.888938903808594e-05	3	0.0025048255920410156	0.03403329849243164	123	99	3	123	4851
16	5	105	4465	95	95	0.6666666666666666	0.0003428459167480469	450	9	105	8	3.528594970703125e-05	3	0.0014612674713134766	0.025735139846801758	105	95	2	105	4465
16	6	113	4656	97	97	1.0	0.00037407875061035156	742	25	113	16	0.00010585784912109375	3	0.002112865447998047	0.03428077697753906	113	97	3	113	4656
16	7	114	4753	98	98	0.6666666666666666	0.0003910064697265625	757	31	114	19	0.00012493133544921875	3	0.0022592544555664062	0.06648826599121094	114	98	2	114	4753
16	8	113	4465	95	95	0.3333333333333333	0.0003960132598876953	635	15	113	13	5.173683166503906e-05	3	0.0018715858459472656	0.03988170623779297	113	95	1	113	4465
16	9	108	4186	92	92	0.3333333333333333	0.0003407001495361328	670	35	108	21	0.0001475811004638672	3	0.0019228458404541016	0.11620330810546875	108	92	1	108	4186
18	0	124	6670	116	116	1.0	0.0005443096160888672	542	10	126	9	5.4836273193359375e-05	3	0.0018947124481201172	0.031117677688598633	124	116	8	124	6670
18	1	132	6216	112	112	0.3333333333333333	0.0005166530609130859	720	18	132	13	6.175041198730469e-05	3	0.0022830963134765625	0.04188227653503418	132	112	1	132	6216
18	2	139	7503	123	123	1.0	0.0006427764892578125	975	53	139	32	0.000213623046875	3	0.002901792526245117	0.13256573677062988	139	123	3	139	7503
18	3	140	7626	124	124	0.3333333333333333	0.0006303787231445312	1024	33	140	18	0.00014328956604003906	3	0.003229856491088867	0.07758688926696777	140	124	1	140	7626
18	4	134	6670	116	116	1.0	0.0005636215209960938	882	37	134	24	0.0001595020294189453	3	0.0027472972869873047	0.1028592586517334	134	116	10	134	6670
18	5	135	7021	119	119	1.0	0.0006208419799804688	875	45	135	24	0.00018262863159179688	3	0.0026535987854003906	0.22043275833129883	135	119	6	135	7021
18	6	129	7260	121	121	0.3333333333333333	0.0005888938903808594	571	9	129	7	3.719329833984375e-05	3	0.0019664764404296875	0.029270648956298828	129	121	1	129	7260
18	7	131	6786	117	117	1.0	0.0005648136138916016	804	9	131	7	3.910064697265625e-05	3	0.002522706985473633	0.048949480056762695	131	117	6	131	6786
18	8	134	7875	126	126	0.6666666666666666	0.0006530284881591797	668	13	134	11	4.9591064453125e-05	3	0.0023374557495117188	0.02027726173400879	134	126	2	134	7875
18	9	131	7260	121	121	0.3333333333333333	0.0006041526794433594	563	14	131	10	5.1975250244140625e-05	3	0.0019690990447998047	0.029750347137451172	131	121	1	131	7260
20	0	173	10440	145	145	1.0	0.0008406639099121094	1651	37	173	22	0.00014209747314453125	3	0.004760265350341797	0.09455060958862305	173	145	3	173	10440
20	1	152	10011	142	142	0.3333333333333333	0.0008008480072021484	713	4	152	4	1.52587890625e-05	3	0.0026826858520507812	0.018666505813598633	152	142	1	152	10011
20	2	171	10731	147	147	1.0	0.0008764266967773438	1674	55	171	31	0.00020837783813476562	3	0.004797935485839844	0.23119759559631348	171	147	3	171	10731
20	3	188	11476	152	152	0.3333333333333333	0.0009343624114990234	2463	22	188	15	9.703636169433594e-05	3	0.006862640380859375	0.1276719570159912	188	152	1	188	11476
20	4	164	10585	146	146	1.0	0.0008637905120849609	1124	11	164	9	4.410743713378906e-05	3	0.003627777099609375	0.0637061595916748	164	146	3	164	10585
20	5	169	11325	151	151	1.0	0.0009443759918212891	1252	20	169	14	8.749961853027344e-05	3	0.004044055938720703	0.0713951587677002	169	151	3	169	11325
20	6	164	10585	146	146	1.0	0.0008585453033447266	1140	25	164	17	0.00010895729064941406	3	0.0036096572875976562	0.06566596031188965	164	146	3	164	10585
20	7	167	10440	145	145	0.3333333333333333	0.0008885860443115234	1075	16	167	12	5.459785461425781e-05	3	0.0034308433532714844	0.0614321231842041	167	145	1	167	10440
20	8	170	10585	146	146	0.6666666666666666	0.0008814334869384766	1251	17	170	13	6.4849853515625e-05	3	0.003815174102783203	0.10952305793762207	170	146	2	170	10585
20	9	175	11026	149	149	0.3333333333333333	0.0009369850158691406	1667	67	175	34	0.0002529621124267578	3	0.005143404006958008	0.18200278282165527	175	149	1	175	11026
22	0	185	14196	169	169	0.6666666666666666	0.00116729736328125	1374	31	185	19	0.0001327991485595703	3	0.004745960235595703	0.05931425094604492	185	169	2	185	14196
22	1	202	16836	184	184	0.3333333333333333	0.0013878345489501953	1706	18	206	12	8.034706115722656e-05	3	0.005484342575073242	0.11279129981994629	202	184	1	202	16836
22	2	186	15753	178	178	1.0	0.0013010501861572266	926	12	186	10	6.031990051269531e-05	3	0.003527402877807617	0.0695188045501709	186	178	3	186	15753
22	3	190	15051	174	174	1.0	0.0012333393096923828	1527	25	190	16	0.00010561943054199219	3	0.004843235015869141	0.12724065780639648	190	174	3	190	15051
22	4	196	15753	178	178	1.0	0.0013093948364257812	1479	22	202	16	7.367134094238281e-05	3	0.0048410892486572266	0.08533763885498047	196	178	3	196	15753
22	5	187	15576	177	177	0.6666666666666666	0.0012691020965576172	950	5	187	5	2.0503997802734375e-05	3	0.0038437843322753906	0.02559661865234375	187	177	2	187	15576
22	6	213	17391	187	187	1.0	0.0015408992767333984	2462	71	213	31	0.0002617835998535156	3	0.007819652557373047	0.23759770393371582	213	187	3	213	17391
22	7	193	16653	183	183	0.3333333333333333	0.0012922286987304688	968	7	193	6	3.24249267578125e-05	3	0.0038530826568603516	0.0510561466217041	193	183	1	193	16653
22	8	216	17578	188	188	0.6666666666666666	0.0014910697937011719	2382	29	216	20	0.00012230873107910156	3	0.007131814956665039	0.12592005729675293	216	188	2	216	17578
22	9	209	16290	181	181	1.0	0.001332998275756836	2227	59	209	32	0.00021696090698242188	3	0.006678581237792969	0.18228554725646973	209	181	3	209	16290
24	0	241	23005	215	215	0.6666666666666666	0.0020210742950439453	2771	64	241	33	0.000240325927734375	3	0.008585214614868164	0.16980481147766113	241	215	2	241	23005
24	1	247	20910	205	205	1.0	0.0018725395202636719	3569	296	247	83	0.0012862682342529297	3	0.010371685028076172	1.40915846824646	247	205	3	247	20910
24	2	237	21321	207	207	1.0	0.0018427371978759766	2828	31	237	17	0.00011205673217773438	3	0.008809328079223633	0.12933087348937988	241	207	7	241	21321
24	3	232	20706	204	204	1.0	0.0017805099487304688	2288	56	232	28	0.0002334117889404297	3	0.007329225540161133	0.33073878288269043	232	204	3	232	20706
24	4	233	21736	209	209	0.3333333333333333	0.0018923282623291016	2614	51	237	27	0.0002143383026123047	3	0.008086919784545898	0.4176905155181885	233	209	1	233	21736
24	5	241	20910	205	205	1.0	0.0018858909606933594	3308	101	241	40	0.00037097930908203125	3	0.010095596313476562	0.44582176208496094	241	205	3	241	20910
24	6	227	20910	205	205	1.0	0.0018236637115478516	1859	37	227	28	0.00014829635620117188	3	0.006374359130859375	0.12868070602416992	227	205	3	227	20910
24	7	243	21321	207	207	1.0	0.001836538314819336	3256	88	243	45	0.00034689903259277344	3	0.009931087493896484	0.3789520263671875	243	207	3	243	21321
24	8	241	21321	207	207	0.3333333333333333	0.0018639564514160156	2649	32	243	23	0.0001373291015625	3	0.008403778076171875	0.21231317520141602	241	207	1	241	21321
24	9	244	22366	212	212	0.6666666666666666	0.0019409656524658203	3179	43	244	24	0.00016570091247558594	3	0.009623289108276367	0.25117039680480957	244	212	2	244	22366
26	0	306	30135	246	246	1.0	0.002641439437866211	6071	185	306	65	0.0008931159973144531	3	0.017026185989379883	6.250675678253174	306	246	4	306	30135
26	1	271	31878	253	253	0.6666666666666666	0.002833127975463867	2545	16	271	10	8.153915405273438e-05	3	0.008913278579711914	0.22011709213256836	271	253	2	271	31878
26	2	268	31125	250	250	1.0	0.002642393112182617	2618	23	268	15	9.822845458984375e-05	3	0.009230852127075195	0.24675273895263672	268	250	3	268	31125
26	3	266	30135	246	246	1.0	0.002590179443359375	2450	23	266	13	7.987022399902344e-05	3	0.00856637954711914	0.16990876197814941	266	246	3	266	30135
26	4	264	30135	246	246	1.0	0.0026307106018066406	2373	24	264	19	0.00011229515075683594	3	0.008429527282714844	0.3223698139190674	264	246	5	264	30135
26	5	284	32131	254	254	1.0	0.0027794837951660156	4045	32	284	18	0.00015282630920410156	3	0.012842178344726562	0.1899247169494629	284	254	3	284	32131
26	6	261	29890	245	245	0.3333333333333333	0.002618551254272461	2191	24	261	16	0.00010967254638671875	3	0.007891654968261719	0.09240174293518066	261	245	1	261	29890
26	7	271	33930	261	261	1.0	0.003172636032104492	1543	5	271	5	2.3365020751953125e-05	3	0.006997108459472656	0.0849599838256836	271	261	3	271	33930
26	8	276	29161	242	242	0.3333333333333333	0.0024285316467285156	3231	19	276	12	8.821487426757812e-05	3	0.010743379592895508	0.16468095779418945	276	242	1	276	29161
26	9	269	33411	259	259	0.3333333333333333	0.002879619598388672	1511	7	269	6	3.2901763916015625e-05	3	0.006798505783081055	0.07879924774169922	269	259	1	269	33411
28	0	343	45150	301	301	1.0	0.00403594970703125	6217	124	343	53	0.0004904270172119141	3	0.019170284271240234	1.4834399223327637	343	301	3	343	45150
28	1	304	40186	284	284	0.6666666666666666	0.0034062862396240234	2799	17	304	11	6.67572021484375e-05	3	0.010385274887084961	0.19046783447265625	304	284	2	304	40186
28	2	332	40755	286	286	0.3333333333333333	0.0037572383880615234	5823	33	332	16	0.00010538101196289062	3	0.018439054489135742	0.19253897666931152	332	286	1	332	40755
28	3	327	43956	297	297	0.6666666666666666	0.004111766815185547	4487	42	327	26	0.00013327598571777344	3	0.015954256057739258	0.26380133628845215	327	297	2	327	43956
28	4	310	40755	286	286	0.6666666666666666	0.0038979053497314453	4076	35	310	20	0.0001544952392578125	3	0.013627767562866211	0.6161496639251709	310	286	2	310	40755
28	5	306	41905	290	290	0.6666666666666666	0.003885984420776367	2837	46	306	27	0.00018072128295898438	3	0.010690689086914062	0.1955406665802002	306	290	2	306	41905
28	6	329	43365	295	295	1.0	0.004120826721191406	4546	111	329	40	0.00039505958557128906	3	0.014868021011352539	1.6230597496032715	329	295	3	329	43365
28	7	329	45150	301	301	1.0	0.004188060760498047	4480	46	329	26	0.00017952919006347656	3	0.015136957168579102	0.41347718238830566	329	301	3	329	45150
28	8	322	39903	283	283	1.0	0.003694772720336914	5791	56	322	22	0.00024628639221191406	3	0.017461061477661133	0.6420576572418213	325	283	8	325	39903
28	9	313	40470	285	285	1.0	0.0037789344787597656	4058	34	313	19	0.00014495849609375	3	0.014265775680541992	0.30881452560424805	313	285	3	313	40470
30	0	371	54615	331	331	1.0	0.00516510009765625	6856	40	371	21	0.00016760826110839844	3	0.022037506103515625	0.8157787322998047	371	331	3	371	54615
30	1	375	60031	347	347	0.6666666666666666	0.005630016326904297	5214	24	377	16	8.20159912109375e-05	3	0.018378019332885742	0.3210608959197998	375	347	2	375	60031
30	2	359	52650	325	325	1.0	0.004817962646484375	5216	24	359	16	0.00010514259338378906	3	0.01785588264465332	0.28727006912231445	359	325	3	359	52650
30	3	348	52326	324	324	0.6666666666666666	0.004915475845336914	4294	60	352	34	0.00023174285888671875	3	0.015212774276733398	0.3296525478363037	348	324	2	348	52326
30	4	360	54285	330	330	0.6666666666666666	0.005118370056152344	5086	47	360	24	0.00019502639770507812	3	0.017680644989013672	0.5412135124206543	360	330	2	360	54285
30	5	348	47895	310	310	0.6666666666666666	0.0043849945068359375	5107	43	348	24	0.00016880035400390625	3	0.016947269439697266	0.726132869720459	348	310	2	348	47895
30	6	345	56616	337	337	1.0	0.005362033843994141	2061	7	345	6	2.765655517578125e-05	3	0.010194063186645508	0.09189581871032715	345	337	3	345	56616
30	7	377	53956	329	329	1.0	0.005109071731567383	6678	32	377	17	0.0001614093780517578	3	0.024161815643310547	0.7980518341064453	377	329	9	377	53956
30	8	361	51360	321	321	0.3333333333333333	0.004806041717529297	6077	45	361	25	0.0001780986785888672	3	0.019726276397705078	0.3619043827056885	361	321	1	361	51360
30	9	352	54946	332	332	0.3333333333333333	0.00519561767578125	3604	23	352	13	8.392333984375e-05	3	0.014007091522216797	0.25111889839172363	352	332	1	352	54946

==> perlin_C_4_dp1_ex2lb.txt <==
grid_size	sample	ex2lb_cost	ex2lb_edges_before	dp1_vertices_before	ex2lb_vertices_after	dp1_max_optimal_solutions_density	dp1_transform_time	ex2lb_edges_after	dp1_edges_after	dp1_cost	dp1_vertices_after	dp1_solve_time	dp1_num_obligatory_components	ex2lb_transform_time	ex2lb_solve_time	ex2lb_solution_upperbound	ex2lb_vertices_before	dp1_num_optimal_solutions_found	dp1_solution_upperbound	dp1_edges_before
10	0	46	561	34	34	0.5555555555555556	5.888938903808594e-05	100	26	46	19	0.002992868423461914	4	0.0003426074981689453	0.03874397277832031	46	34	10	46	561
10	1	48	630	36	36	0.625	6.341934204101562e-05	123	20	48	15	0.0013146400451660156	4	0.0003685951232910156	0.024126768112182617	48	36	5	48	630
10	2	50	703	38	38	1.0	6.937980651855469e-05	148	21	50	14	0.0010538101196289062	4	0.00044655799865722656	0.020918846130371094	52	38	15	52	703
10	3	46	496	32	32	0.4444444444444444	5.1975250244140625e-05	102	18	46	14	0.0009098052978515625	4	0.00031185150146484375	0.00767827033996582	46	32	4	46	496
10	4	51	741	39	39	0.8888888888888888	7.295608520507812e-05	147	25	51	18	0.0016188621520996094	4	0.00044155120849609375	0.020145177841186523	51	39	8	51	741
10	5	48	703	38	38	1.0	6.699562072753906e-05	145	14	48	11	0.0007574558258056641	4	0.00043964385986328125	0.0058329105377197266	48	38	14	48	703
10	6	47	465	31	31	0.6666666666666666	4.8160552978515625e-05	96	19	47	15	0.001708984375	4	0.00030493736267089844	0.017052412033081055	47	31	6	47	465
10	7	46	561	34	34	0.8888888888888888	5.817413330078125e-05	113	32	46	22	0.003127574920654297	4	0.0003466606140136719	0.011624574661254883	46	34	8	46	561
10	8	55	741	39	39	0.5555555555555556	7.152557373046875e-05	154	19	55	14	0.0013189315795898438	4	0.0004773139953613281	0.005717039108276367	55	39	5	55	741
10	9	51	630	36	36	0.75	6.67572021484375e-05	199	60	51	30	0.0060002803802490234	4	0.0005459785461425781	0.046355247497558594	52	36	12	52	630
12	0	64	1326	52	52	0.6666666666666666	0.00011515617370605469	202	19	64	14	0.0021393299102783203	4	0.0006592273712158203	0.01700568199157715	64	52	16	64	1326
12	1	61	1081	47	47	0.375	9.894371032714844e-05	225	38	61	24	0.004559993743896484	4	0.0006659030914306641	0.024245500564575195	61	47	3	61	1081
12	2	71	1275	51	51	0.8888888888888888	0.00011658668518066406	286	53	71	32	0.0036880970001220703	4	0.000812530517578125	0.03185558319091797	71	51	8	71	1275
12	3	70	1653	58	58	1.0	0.00013756752014160156	257	23	70	15	0.002293109893798828	4	0.0008976459503173828	0.027264118194580078	70	58	20	70	1653
12	4	64	1326	52	52	0.625	0.00011348724365234375	221	16	64	12	0.0017299652099609375	4	0.0006959438323974609	0.018473148345947266	64	52	12	64	1326
12	5	61	1176	49	49	0.4444444444444444	0.00010323524475097656	181	23	61	18	0.002733469009399414	4	0.0005900859832763672	0.041938066482543945	61	49	4	61	1176
12	6	65	1485	55	55	1.0	0.0001289844512939453	327	44	65	19	0.00735783576965332	4	0.0009284019470214844	0.10622596740722656	67	55	52	67	1485
12	7	71	1378	53	53	0.75	0.00012087821960449219	291	47	71	25	0.005952358245849609	4	0.0008535385131835938	0.07730841636657715	71	53	19	71	1378
12	8	67	1275	51	51	0.875	0.00011992454528808594	371	83	67	32	0.017368316650390625	4	0.0010673999786376953	0.15436387062072754	67	51	7	67	1275
12	9	71	1176	49	49	0.4444444444444444	0.00010585784912109375	330	42	71	26	0.003963947296142578	4	0.0009372234344482422	0.023255109786987305	71	49	4	71	1176
14	0	78	2278	68	68	0.6666666666666666	0.0001850128173828125	245	16	78	13	0.0017256736755371094	4	0.0008170604705810547	0.01926565170288086	78	68	7	78	2278
14	1	86	2701	74	74	0.25	0.0002570152282714844	312	23	86	18	0.0023996829986572266	4	0.0011067390441894531	0.02788066864013672	86	74	2	86	2701
14	2	84	2415	70	70	0.25	0.00019121170043945312	262	16	84	13	0.001125335693359375	4	0.0008857250213623047	0.009061574935913086	84	70	2	84	2415
14	3	96	2278	68	68	0.5555555555555556	0.00018405914306640625	269	21	96	16	0.0010311603546142578	4	0.0008909702301025391	0.016671180725097656	96	68	5	96	2278
14	4	86	2850	76	76	0.5	0.0002238750457763672	323	14	86	11	0.0009019374847412109	4	0.001024007797241211	0.018308639526367188	86	76	9	86	2850
14	5	89	2485	71	71	1.0	0.00019693374633789062	290	24	89	15	0.0012612342834472656	4	0.0009257793426513672	0.022976160049438477	89	71	16	89	2485
14	6	103	2346	69	69	0.4444444444444444	0.0001914501190185547	539	36	103	25	0.0017473697662353516	4	0.0015168190002441406	0.03651928901672363	103	69	4	103	2346
14	7	94	2556	72	72	0.5555555555555556	0.00020384788513183594	306	20	94	14	0.0005702972412109375	4	0.0009922981262207031	0.009214162826538086	94	72	5	94	2556
14	8	84	2556	72	72	0.375	0.00020623207092285156	309	16	84	12	0.0021305084228515625	4	0.0009701251983642578	0.019585609436035156	84	72	3	84	2556
14	9	89	2211	67	67	0.7777777777777778	0.0001990795135498047	380	28	89	19	0.0013186931610107422	4	0.0011234283447265625	0.019423246383666992	89	67	7	89	2211
16	0	105	4095	91	91	0.4444444444444444	0.0003216266632080078	549	59	105	35	0.009614944458007812	4	0.0017845630645751953	0.07139468193054199	105	91	4	105	4095
16	1	104	3916	89	89	0.8888888888888888	0.0003082752227783203	586	52	104	30	0.010297060012817383	4	0.001760244369506836	0.12460970878601074	105	89	17	105	3916
16	2	127	4278	93	93	1.0	0.0003437995910644531	1039	124	127	50	0.014417648315429688	4	0.002795696258544922	0.23801970481872559	129	93	22	129	4278
16	3	116	5050	101	101	0.7777777777777778	0.0003948211669921875	840	58	116	32	0.010385274887084961	4	0.0025107860565185547	0.11717605590820312	117	101	19	117	5050
16	4	125	4095	91	91	1.0	0.00031757354736328125	960	53	125	27	0.005990266799926758	4	0.0025680065155029297	0.12580108642578125	125	91	17	125	4095
16	5	129	4095	91	91	0.5555555555555556	0.00031828880310058594	698	49	129	30	0.003038167953491211	4	0.002138853073120117	0.03723645210266113	129	91	5	129	4095
16	6	118	4186	92	92	0.3333333333333333	0.0003323554992675781	992	97	118	47	0.014173269271850586	4	0.0026977062225341797	0.14237070083618164	118	92	3	118	4186
16	7	107	4465	95	95	0.125	0.00035691261291503906	596	65	107	34	0.013496160507202148	4	0.0017812252044677734	0.12700152397155762	107	95	1	107	4465
16	8	117	3916	89	89	0.6666666666666666	0.0003020763397216797	603	23	117	16	0.0005848407745361328	4	0.0018112659454345703	0.0211489200592041	117	89	6	117	3916
16	9	119	3916	89	89	1.0	0.00030493736267089844	863	59	119	31	0.0075566768646240234	4	0.0023386478424072266	0.13921332359313965	119	89	25	119	3916
18	0	131	6555	115	115	0.2222222222222222	0.0004863739013671875	764	33	131	23	0.002925872802734375	4	0.0026166439056396484	0.026490211486816406	131	115	2	131	6555
18	1	154	7140	120	120	0.7777777777777778	0.0005543231964111328	1370	98	154	46	0.009873390197753906	4	0.003931760787963867	0.10067868232727051	154	120	13	154	7140
18	2	154	5151	102	102	1.0	0.0004062652587890625	1537	166	154	57	0.02764749526977539	4	0.0041010379791259766	0.5171389579772949	160	102	28	160	5151
18	3	138	6903	118	118	0.5555555555555556	0.0005593299865722656	936	55	138	30	0.009451866149902344	4	0.00278472900390625	0.11051106452941895	138	118	5	138	6903
18	4	148	7021	119	119	0.875	0.0005450248718261719	1377	163	148	54	0.03192567825317383	4	0.003963947296142578	0.175642728805542	151	119	26	151	7021
18	5	138	6670	116	116	0.2222222222222222	0.0005121231079101562	1029	82	140	43	0.013356447219848633	4	0.0031125545501708984	0.11567950248718262	138	116	2	138	6670
18	6	135	6555	115	115	0.8888888888888888	0.0005018711090087891	869	59	135	32	0.009647130966186523	4	0.002781391143798828	0.12026500701904297	135	115	8	135	6555
18	7	133	7021	119	119	0.75	0.0005247592926025391	841	24	133	13	0.004087209701538086	4	0.002619028091430664	0.12202906608581543	133	119	14	133	7021
18	8	141	7021	119	119	1.0	0.0005266666412353516	1404	42	141	23	0.005823373794555664	4	0.004016399383544922	0.15703034400939941	147	119	19	147	7021
18	9	141	6786	117	117	1.0	0.0005156993865966797	1332	79	141	39	0.00839996337890625	4	0.0038192272186279297	0.1689300537109375	147	117	20	147	6786
20	0	177	11325	151	151	0.75	0.0008695125579833984	1867	85	177	44	0.015300273895263672	4	0.005609989166259766	0.27222514152526855	179	151	17	179	11325
20	1	178	10585	146	146	0.625	0.0008256435394287109	2018	153	180	56	0.02465033531188965	4	0.005727529525756836	0.5050771236419678	178	146	7	178	10585
20	2	180	9730	140	140	0.2222222222222222	0.0007350444793701172	1597	54	180	32	0.003374814987182617	4	0.004678487777709961	0.09917593002319336	180	140	2	180	9730
20	3	185	10440	145	145	0.4444444444444444	0.0008237361907958984	1647	132	185	62	0.016829729080200195	4	0.004857063293457031	0.22681045532226562	185	145	4	185	10440
20	4	162	10878	148	148	0.5	0.0008327960968017578	1130	38	162	25	0.005290508270263672	4	0.0035924911499023438	0.10036325454711914	162	148	4	162	10878
20	5	178	10585	146	146	0.1111111111111111	0.0008609294891357422	1823	188	178	77	0.03152298927307129	4	0.0054476261138916016	0.22911500930786133	178	146	1	178	10585
20	6	176	10878	148	148	0.6666666666666666	0.0008451938629150391	1758	83	176	38	0.011435985565185547	4	0.005232334136962891	0.15498995780944824	182	148	16	182	10878
20	7	165	11175	150	150	0.6666666666666666	0.0008406639099121094	1163	44	165	27	0.008010387420654297	4	0.0036325454711914062	0.10604119300842285	166	150	18	166	11175
20	8	183	10153	143	143	0.625	0.000789642333984375	1540	137	183	57	0.01711130142211914	4	0.004724740982055664	0.5763349533081055	183	143	9	183	10153
20	9	176	10585	146	146	0.4444444444444444	0.0008275508880615234	1973	130	176	50	0.024655818939208984	4	0.005852937698364258	0.36246824264526367	176	146	4	176	10585
22	0	229	15576	177	177	0.875	0.0012192726135253906	3445	238	229	75	0.040714263916015625	4	0.0099029541015625	0.8184185028076172	229	177	17	229	15576
22	1	217	15225	175	175	0.375	0.001251220703125	3108	137	217	52	0.02550673484802246	4	0.008791446685791016	0.482959508895874	217	175	3	217	15225
22	2	198	14706	172	172	0.2222222222222222	0.0011336803436279297	1955	124	198	53	0.022675037384033203	4	0.005984306335449219	0.2620053291320801	198	172	2	198	14706
22	3	201	13530	165	165	0.6666666666666666	0.001041412353515625	2332	134	201	54	0.02147841453552246	4	0.006563901901245117	0.40193796157836914	201	165	6	201	13530
22	4	199	15931	179	179	0.75	0.001230001449584961	1569	96	199	45	0.011590719223022461	4	0.005079984664916992	0.18657469749450684	199	179	6	199	15931
22	5	194	14706	172	172	0.2222222222222222	0.001149892807006836	1726	140	194	73	0.023081541061401367	4	0.00543975830078125	0.16521644592285156	194	172	2	194	14706
22	6	202	16471	182	182	0.3333333333333333	0.0012581348419189453	1803	69	202	36	0.0074422359466552734	4	0.0058727264404296875	0.19021344184875488	202	182	3	202	16471
22	7	209	14878	173	173	0.4444444444444444	0.001138448715209961	2686	86	209	38	0.015065908432006836	4	0.00789952278137207	0.5787501335144043	209	173	4	209	14878
22	8	234	16836	184	184	0.8888888888888888	0.0013124942779541016	3112	306	234	96	0.054099321365356445	4	0.008874654769897461	2.7333598136901855	234	184	8	234	16836
22	9	203	14878	173	173	1.0	0.0011703968048095703	2115	233	203	81	0.043671369552612305	4	0.0061893463134765625	1.1661217212677002	203	173	32	203	14878
24	0	237	20910	205	205	0.125	0.001653432846069336	2687	166	239	63	0.03057861328125	4	0.008471250534057617	0.3131418228149414	237	205	1	237	20910
24	1	246	22366	212	212	0.7777777777777778	0.0017426013946533203	3127	71	246	31	0.014437437057495117	4	0.009504079818725586	0.276353120803833	246	212	18	246	22366
24	2	245	20910	205	205	0.375	0.0016217231750488281	3467	157	245	61	0.030930757522583008	4	0.010229349136352539	0.8740823268890381	245	205	3	245	20910
24	3	265	21736	209	209	0.7777777777777778	0.00174713134765625	4579	281	265	94	0.0533289909362793	4	0.012866020202636719	2.438310384750366	265	209	7	265	21736
24	4	259	23871	219	219	0.1111111111111111	0.0018603801727294922	4019	264	259	80	0.04817795753479004	4	0.012078523635864258	1.334963321685791	259	219	1	259	23871
24	5	235	21321	207	207	0.5555555555555556	0.0016484260559082031	2685	85	235	43	0.014682292938232422	4	0.00849461555480957	0.19736599922180176	235	207	5	235	21321
24	6	244	22366	212	212	0.125	0.0017282962799072266	3231	113	244	43	0.020299673080444336	4	0.009966373443603516	0.38268494606018066	244	212	1	244	22366
24	7	251	20706	204	204	0.625	0.0016644001007080078	3752	341	251	95	0.06323742866516113	4	0.010953426361083984	4.160487651824951	252	204	18	252	20706
24	8	231	22155	211	211	0.4444444444444444	0.0017032623291015625	2106	23	231	17	0.0035932064056396484	4	0.007063627243041992	0.09174513816833496	231	211	4	231	22155
24	9	260	20706	204	204	0.7777777777777778	0.0016894340515136719	4835	220	260	66	0.04102134704589844	4	0.014085769653320312	1.9111435413360596	260	204	7	260	20706
26	0	291	29890	245	245	0.125	0.0023963451385498047	4316	190	291	72	0.03339672088623047	4	0.013063907623291016	1.8716223239898682	291	245	1	291	29890
26	1	292	30628	248	248	0.125	0.002400636672973633	4887	143	292	62	0.025643110275268555	4	0.015074491500854492	0.8534853458404541	292	248	1	292	30628
26	2	272	31125	250	250	0.4444444444444444	0.0024423599243164062	2717	72	272	42	0.01365804672241211	4	0.009704828262329102	0.26775336265563965	272	250	4	272	31125
26	3	302	28203	238	238	1.0	0.002259969711303711	5872	228	302	68	0.04217839241027832	4	0.016510725021362305	1.9782772064208984	306	238	28	306	28203
26	4	270	29161	242	242	0.25	0.002301454544067383	3062	86	270	47	0.015450239181518555	4	0.010094881057739258	0.3106424808502197	270	242	2	270	29161
26	5	270	29161	242	242	0.5	0.0023238658905029297	3344	126	270	54	0.02266407012939453	4	0.01143789291381836	0.607964038848877	270	242	4	270	29161
26	6	284	30381	247	247	0.7777777777777778	0.002458810806274414	3899	335	284	106	0.06473779678344727	4	0.012150049209594727	3.1886188983917236	285	247	19	285	30381
26	7	276	30628	248	248	0.875	0.0024077892303466797	3328	114	276	56	0.021872520446777344	4	0.011219501495361328	0.4607350826263428	276	248	7	276	30628
26	8	269	30381	247	247	0.375	0.002397775650024414	2818	55	269	36	0.011220216751098633	4	0.009423255920410156	0.30264854431152344	269	247	3	269	30381
26	9	272	28680	240	240	0.375	0.002307415008544922	3271	126	272	57	0.02464914321899414	4	0.010343313217163086	0.3984687328338623	272	240	3	272	28680
28	0	342	40186	284	284	0.875	0.0035283565521240234	6390	422	342	107	0.09279608726501465	4	0.018952608108520508	10.78993821144104	342	284	7	342	40186
28	1	327	41616	289	289	0.3333333333333333	0.003618478775024414	5035	239	327	87	0.04486846923828125	4	0.01593613624572754	0.7751052379608154	327	289	3	327	41616
28	2	324	39060	280	280	0.5	0.003309965133666992	5065	252	324	73	0.041332244873046875	4	0.01670670509338379	0.899071216583252	324	280	4	324	39060
28	3	351	39340	281	281	0.7777777777777778	0.003308534622192383	6907	482	351	111	0.09700775146484375	4	0.020313739776611328	10.112534284591675	351	281	7	351	39340
28	4	314	42486	292	292	0.625	0.003732442855834961	3321	55	314	33	0.010569572448730469	4	0.012314081192016602	0.5545840263366699	314	292	5	314	42486
28	5	327	43365	295	295	0.375	0.0037107467651367188	4556	109	327	53	0.022647380828857422	4	0.015420198440551758	0.9682302474975586	327	295	3	327	43365
28	6	300	37950	276	276	0.6666666666666666	0.0032393932342529297	4106	170	300	73	0.03367304801940918	4	0.013363122940063477	0.6134822368621826	306	276	18	306	37950
28	7	338	42486	292	292	0.25	0.003693103790283203	5448	228	338	74	0.03865361213684082	4	0.01769876480102539	1.512350082397461	338	292	2	338	42486
28	8	318	40755	286	286	0.625	0.003515005111694336	4023	143	318	61	0.02621293067932129	4	0.014118194580078125	0.7251331806182861	318	286	5	318	40755
28	9	324	40186	284	284	0.6666666666666666	0.003414630889892578	5435	198	324	79	0.035515785217285156	4	0.01684260368347168	0.898406982421875	324	284	6	324	40186
30	0	365	49455	315	315	0.2222222222222222	0.004202127456665039	6752	106	365	50	0.020099639892578125	4	0.022610902786254883	0.9634130001068115	365	315	2	365	49455
30	1	359	54615	331	331	0.125	0.004651308059692383	4837	135	359	58	0.017002582550048828	4	0.016845703125	0.48508715629577637	359	331	1	359	54615
30	2	386	51040	320	320	0.4444444444444444	0.004370450973510742	8272	435	386	117	0.0788874626159668	4	0.024534225463867188	11.68625807762146	386	320	4	386	51040
30	3	402	53628	328	328	0.1111111111111111	0.0046749114990234375	10544	296	402	92	0.051177263259887695	4	0.030254602432250977	4.787197828292847	402	328	1	402	53628
30	4	375	52003	323	323	0.5	0.004350185394287109	6844	205	375	78	0.04062533378601074	4	0.021738529205322266	2.3863115310668945	375	323	4	375	52003
30	5	398	54946	332	332	0.4444444444444444	0.004739284515380859	8668	493	398	115	0.08882570266723633	4	0.02617192268371582	17.084411144256592	398	332	4	398	54946
30	6	366	55611	334	334	0.75	0.004789829254150391	5359	176	366	71	0.035648345947265625	4	0.018492698669433594	2.833505868911743	366	334	12	366	55611
30	7	361	51360	321	321	0.125	0.0043182373046875	6208	110	361	53	0.021742582321166992	4	0.019846200942993164	0.9359488487243652	361	321	1	361	51360
30	8	395	54615	331	331	0.8888888888888888	0.004835605621337891	8233	453	395	133	0.08364439010620117	4	0.025518178939819336	9.305423259735107	395	331	8	395	54615
30	9	400	50403	318	318	0.6666666666666666	0.004389047622680664	9390	740	400	171	0.13124442100524902	4	0.027209997177124023	12.268138885498047	400	318	6	400	50403

==> perlin_C_5_dp1_ex2lb.txt <==
grid_size	sample	ex2lb_cost	ex2lb_edges_before	dp1_vertices_before	ex2lb_vertices_after	dp1_max_optimal_solutions_density	dp1_transform_time	ex2lb_edges_after	dp1_edges_after	dp1_cost	dp1_vertices_after	dp1_solve_time	dp1_num_obligatory_components	ex2lb_transform_time	ex2lb_solve_time	ex2lb_solution_upperbound	ex2lb_vertices_before	dp1_num_optimal_solutions_found	dp1_solution_upperbound	dp1_edges_before
10	0	46	496	32	32	1.0	5.91278076171875e-05	165	80	46	29	0.48802852630615234	5	0.0004963874816894531	0.15205812454223633	46	32	264	46	496
10	1	51	528	33	33	0.6842105263157895	5.5789947509765625e-05	163	58	51	30	0.12497496604919434	5	0.00045800209045410156	0.027143001556396484	51	33	28	51	528
10	2	52	703	38	38	0.5	7.224082946777344e-05	187	50	52	27	0.22826170921325684	5	0.0005650520324707031	0.10325193405151367	52	38	14	52	703
10	3	51	595	35	35	0.7647058823529411	6.961822509765625e-05	161	66	51	30	0.34203076362609863	5	0.00046133995056152344	0.13845562934875488	51	35	139	51	595
10	4	55	666	37	37	0.30434782608695654	6.508827209472656e-05	140	27	55	16	0.022513151168823242	5	0.0004391670227050781	0.02096104621887207	57	37	13	57	666
10	5	50	561	34	34	0.875	6.103515625e-05	133	43	50	26	0.05810189247131348	5	0.0003936290740966797	0.020303964614868164	52	34	28	52	561
10	6	53	595	35	35	0.15789473684210525	6.29425048828125e-05	119	35	53	23	0.08400368690490723	5	0.00035881996154785156	0.010864019393920898	53	35	3	53	595
10	7	52	630	36	36	0.5263157894736842	6.747245788574219e-05	216	75	52	29	0.3069279193878174	5	0.0005862712860107422	0.04044222831726074	54	36	36	54	630
10	8	48	528	33	33	0.875	5.793571472167969e-05	181	67	48	25	0.5640254020690918	5	0.0004928112030029297	0.1282515525817871	49	33	135	49	528
10	9	48	630	36	36	1.0	6.842613220214844e-05	185	81	48	31	0.23767423629760742	5	0.000522613525390625	0.04522705078125	52	36	226	52	630
12	0	66	1128	48	48	0.5652173913043478	0.00010037422180175781	246	48	66	26	0.12788867950439453	5	0.0007181167602539062	0.058500051498413086	66	48	28	66	1128
12	1	65	1128	48	48	0.8888888888888888	0.0001068115234375	243	50	65	27	0.1598811149597168	5	0.0007288455963134766	0.05329561233520508	66	48	74	66	1128
12	2	68	1326	52	52	1.0	0.00011897087097167969	285	54	68	32	0.1342787742614746	5	0.0008325576782226562	0.03866457939147949	70	52	90	70	1326
12	3	65	1176	49	49	0.8888888888888888	0.00010371208190917969	167	24	65	16	0.07388091087341309	5	0.0005581378936767578	0.024344444274902344	65	49	92	65	1176
12	4	70	1326	52	52	0.34782608695652173	0.00012564659118652344	347	78	70	37	0.3749716281890869	5	0.0009710788726806641	0.06637740135192871	70	52	8	70	1326
12	5	71	1225	50	50	0.21052631578947367	0.00011014938354492188	199	35	71	25	0.07335901260375977	5	0.0006549358367919922	0.016965389251708984	71	50	4	71	1225
12	6	69	1128	48	48	0.47368421052631576	0.00011229515075683594	290	103	69	41	0.8336305618286133	5	0.0008294582366943359	0.17433977127075195	70	48	30	70	1128
12	7	67	1378	53	53	0.7894736842105263	0.000125885009765625	289	76	67	35	0.4119751453399658	5	0.0008409023284912109	0.10586071014404297	67	53	119	67	1378
12	8	76	1326	52	52	0.3684210526315789	0.0001266002655029297	348	103	76	46	0.22328424453735352	5	0.0011091232299804688	0.06276559829711914	76	52	7	76	1326
12	9	69	1378	53	53	0.7368421052631579	0.00013017654418945312	343	119	69	45	1.0943028926849365	5	0.0009644031524658203	0.38709187507629395	69	53	41	69	1378
14	0	103	2145	66	66	1.0	0.00018644332885742188	663	164	103	61	0.9813792705535889	5	0.0017981529235839844	0.36107611656188965	103	66	88	103	2145
14	1	112	2556	72	72	0.782608695652174	0.00021219253540039062	662	70	112	37	0.07582592964172363	5	0.001901388168334961	0.20207858085632324	114	72	30	114	2556
14	2	92	2415	70	70	0.2631578947368421	0.00020051002502441406	542	49	92	24	0.12146759033203125	5	0.0014660358428955078	0.1398625373840332	94	70	13	94	2415
14	3	85	2346	69	69	0.3157894736842105	0.00019693374633789062	384	82	85	44	0.41853904724121094	5	0.0011606216430664062	0.18776774406433105	85	69	6	85	2346
14	4	96	2415	70	70	0.2631578947368421	0.00021791458129882812	680	200	96	60	1.0096111297607422	5	0.0017571449279785156	0.26076698303222656	96	70	5	96	2415
14	5	91	2628	73	73	0.15789473684210525	0.00024509429931640625	500	59	91	33	0.24909710884094238	5	0.001413106918334961	0.11684179306030273	91	73	3	91	2628
14	6	94	2415	70	70	0.30434782608695654	0.00019288063049316406	414	35	94	18	0.030331134796142578	5	0.0012297630310058594	0.0239410400390625	94	70	9	94	2415
14	7	96	2278	68	68	0.631578947368421	0.0001957416534423828	545	101	96	45	0.5029215812683105	5	0.001500844955444336	0.07564401626586914	96	68	39	96	2278
14	8	84	2278	68	68	0.5789473684210527	0.0001850128173828125	393	65	84	37	0.3533782958984375	5	0.0011997222900390625	0.1557600498199463	84	68	34	84	2278
14	9	111	2485	71	71	0.631578947368421	0.00025343894958496094	597	141	111	62	0.1897590160369873	5	0.0016486644744873047	0.07677006721496582	113	71	24	113	2485
16	0	116	3486	84	84	0.34782608695652173	0.0003085136413574219	568	68	116	36	0.14502406120300293	5	0.0016529560089111328	0.08162379264831543	116	84	8	116	3486
16	1	111	3655	86	86	0.6842105263157895	0.0002918243408203125	719	79	111	38	0.49807214736938477	5	0.0021462440490722656	0.2907869815826416	111	86	36	111	3655
16	2	128	3828	88	88	0.6842105263157895	0.00036835670471191406	1195	295	128	72	1.7077126502990723	5	0.0032181739807128906	1.0905852317810059	128	88	13	128	3828
16	3	120	3828	88	88	0.043478260869565216	0.00029850006103515625	698	35	120	22	0.030245542526245117	5	0.0020270347595214844	0.04589056968688965	120	88	1	120	3828
16	4	112	4005	90	90	0.5263157894736842	0.0003170967102050781	680	106	112	49	0.9089512825012207	5	0.0019462108612060547	0.4787623882293701	112	90	54	112	4005
16	5	108	3403	83	83	0.75	0.0002703666687011719	552	57	108	36	0.2657930850982666	5	0.0016307830810546875	0.06124258041381836	108	83	19	108	3403
16	6	120	4560	96	96	0.3684210526315789	0.0003638267517089844	1019	189	120	59	1.5428059101104736	5	0.002851247787475586	0.25121474266052246	120	96	7	120	4560
16	7	137	3916	89	89	0.10526315789473684	0.0003139972686767578	898	88	137	41	0.12360286712646484	5	0.002445220947265625	0.10325407981872559	137	89	2	137	3916
16	8	134	3486	84	84	0.7391304347826086	0.00028443336486816406	1080	145	134	63	0.6671040058135986	5	0.0029337406158447266	0.2673342227935791	134	84	46	134	3486
16	9	117	4278	93	93	0.05263157894736842	0.0003523826599121094	820	127	117	62	0.661482572555542	5	0.0024030208587646484	0.146284818649292	117	93	1	117	4278
18	0	142	7381	122	122	0.15789473684210525	0.0005428791046142578	1005	52	142	31	0.27604222297668457	5	0.0030863285064697266	0.06314659118652344	142	122	3	142	7381
18	1	142	5995	110	110	0.5294117647058824	0.00047707557678222656	1179	187	142	59	0.9735898971557617	5	0.00347900390625	0.4765331745147705	142	110	15	142	5995
18	2	140	6216	112	112	0.15789473684210525	0.00048470497131347656	1233	82	140	41	0.35802197456359863	5	0.003431558609008789	0.1605079174041748	140	112	3	140	6216
18	3	155	6105	111	111	0.43478260869565216	0.0004990100860595703	1646	359	155	89	1.8709704875946045	5	0.004519939422607422	2.263413429260254	167	111	23	167	6105
18	4	141	6105	111	111	0.3157894736842105	0.0005240440368652344	1130	171	141	54	1.3980655670166016	5	0.003106832504272461	0.25493311882019043	141	111	19	141	6105
18	5	145	5460	105	105	0.15789473684210525	0.00044536590576171875	1093	197	145	72	1.0701475143432617	5	0.003011941909790039	0.5112428665161133	145	105	3	145	5460
18	6	168	5356	104	104	0.15789473684210525	0.0004184246063232422	1504	85	168	47	0.11606907844543457	5	0.0039746761322021484	0.1051335334777832	168	104	3	168	5356
18	7	155	6903	118	118	1.0	0.0005748271942138672	1860	423	155	90	3.330115795135498	5	0.005115032196044922	3.5237162113189697	158	118	279	158	6903
18	8	147	6555	115	115	0.3157894736842105	0.0005562305450439453	1121	212	147	79	1.8245172500610352	5	0.003233194351196289	1.1535956859588623	147	115	32	147	6555
18	9	138	6216	112	112	0.7368421052631579	0.0005092620849609375	1199	299	138	77	2.9574062824249268	5	0.003302335739135742	2.0316431522369385	144	112	56	144	6216
20	0	177	11628	153	153	0.08695652173913043	0.0009186267852783203	1826	204	177	78	1.562889575958252	5	0.005509376525878906	0.27531862258911133	177	153	3	177	11628
20	1	192	8646	132	132	0.15789473684210525	0.0007166862487792969	2139	266	192	88	1.1620888710021973	5	0.0057010650634765625	2.141737699508667	192	132	3	192	8646
20	2	172	10296	144	144	0.2631578947368421	0.0007758140563964844	1728	70	172	31	0.4376485347747803	5	0.005118131637573242	0.3094441890716553	172	144	15	172	10296
20	3	184	10296	144	144	1.0	0.0008175373077392578	2548	341	184	78	3.045360565185547	5	0.007105827331542969	14.554580450057983	192	144	202	192	10296
20	4	168	10296	144	144	0.10526315789473684	0.0007786750793457031	1504	175	168	72	1.50929594039917	5	0.004482746124267578	0.18704509735107422	168	144	2	168	10296
20	5	175	10153	143	143	0.2631578947368421	0.0008137226104736328	1618	232	175	92	0.943464994430542	5	0.004936695098876953	0.24823307991027832	175	143	5	175	10153
20	6	171	9316	137	137	0.13043478260869565	0.0007231235504150391	1636	150	171	59	0.8688318729400635	5	0.005072593688964844	0.45049500465393066	171	137	3	171	9316
20	7	175	10296	144	144	0.47368421052631576	0.0008261203765869141	1690	180	175	61	1.814016342163086	5	0.004988431930541992	2.8034214973449707	178	144	32	178	10296
20	8	188	9453	138	138	0.21052631578947367	0.0007476806640625	2299	262	188	79	1.0833020210266113	5	0.006401777267456055	1.1551134586334229	188	138	4	188	9453
20	9	190	9730	140	140	0.8260869565217391	0.0007760524749755859	2791	272	190	66	1.421318769454956	5	0.007438182830810547	3.1051104068756104	204	140	93	204	9730
22	0	226	14706	172	172	0.2608695652173913	0.0011415481567382812	3653	373	226	102	3.1682584285736084	5	0.010266780853271484	5.997821569442749	226	172	10	226	14706
22	1	208	14028	168	168	0.3157894736842105	0.0011050701141357422	2614	490	208	119	3.9157629013061523	5	0.007418394088745117	7.93424391746521	208	168	6	208	14028
22	2	192	14365	170	170	0.2631578947368421	0.0011188983917236328	1684	97	192	47	0.8003313541412354	5	0.005383014678955078	0.15089797973632812	192	170	5	192	14365
22	3	213	13203	163	163	0.05263157894736842	0.0010378360748291016	2887	465	213	110	3.241541862487793	5	0.008252620697021484	1.4277772903442383	213	163	1	213	13203
22	4	221	14878	173	173	0.7391304347826086	0.0011870861053466797	2859	399	221	102	3.4295921325683594	5	0.008171558380126953	6.87441873550415	223	173	58	223	14878
22	5	206	13366	164	164	0.625	0.0010251998901367188	2456	304	206	83	2.8803889751434326	5	0.006998538970947266	7.649570941925049	212	164	25	212	13366
22	6	210	13695	166	166	0.21739130434782608	0.0010828971862792969	2791	316	210	105	2.0032689571380615	5	0.00813436508178711	0.6558332443237305	210	166	5	210	13695
22	7	217	13203	163	163	0.2631578947368421	0.0010268688201904297	3462	139	217	49	0.8332192897796631	5	0.00981593132019043	0.8920779228210449	217	163	17	217	13203
22	8	213	13530	165	165	0.15789473684210525	0.0010538101196289062	2978	133	213	53	0.9721136093139648	5	0.008204460144042969	1.1672358512878418	213	165	3	213	13530
22	9	214	13695	166	166	0.34782608695652173	0.0010654926300048828	2694	297	214	104	2.0757839679718018	5	0.007845401763916016	1.835019588470459	214	166	8	214	13695
24	0	287	20503	203	203	0.4782608695652174	0.0016760826110839844	6615	706	287	116	5.4505391120910645	5	0.0175015926361084	26.52296781539917	291	203	29	291	20503
24	1	261	20100	201	201	0.21052631578947367	0.001626729965209961	4630	598	261	145	4.444418907165527	5	0.012699365615844727	7.406948804855347	261	201	4	261	20100
24	2	268	19503	198	198	0.21739130434782608	0.0016155242919921875	4569	639	268	150	5.034449338912964	5	0.013106107711791992	7.774833917617798	268	198	5	268	19503
24	3	229	20910	205	205	0.23529411764705882	0.0016264915466308594	2338	168	229	78	1.2719595432281494	5	0.007717609405517578	0.2860584259033203	229	205	4	229	20910
24	4	247	19701	199	199	0.15789473684210525	0.0016205310821533203	3628	261	247	91	2.396660089492798	5	0.010544776916503906	3.4276070594787598	247	199	3	247	19701
24	5	263	18721	194	194	0.47058823529411764	0.0015265941619873047	4334	530	263	121	4.388628721237183	5	0.012196779251098633	13.000914096832275	264	194	35	264	18721
24	6	262	21945	210	210	0.21052631578947367	0.001804351806640625	4354	482	262	136	3.8286783695220947	5	0.012974977493286133	4.359656810760498	262	210	9	262	21945
24	7	257	19306	197	197	0.6956521739130435	0.0016138553619384766	4464	567	257	138	4.9662086963653564	5	0.01245260238647461	31.85775399208069	257	197	35	257	19306
24	8	245	19306	197	197	0.4117647058823529	0.0015006065368652344	3596	167	251	55	1.5238280296325684	5	0.012300252914428711	1.3148021697998047	245	197	20	245	19306
24	9	248	19306	197	197	0.8421052631578947	0.001531839370727539	3368	335	248	91	2.7693850994110107	5	0.010581254959106445	2.938128709793091	248	197	51	248	19306
26	0	293	26565	231	231	0.15789473684210525	0.002145051956176758	5732	365	293	80	2.4172582626342773	5	0.01615285873413086	2.3936264514923096	293	231	3	293	26565
26	1	314	30628	248	248	0.21052631578947367	0.002454519271850586	6276	475	314	105	3.9086790084838867	5	0.019948720932006836	12.007893562316895	314	248	4	314	30628
26	2	296	27966	237	237	0.43478260869565216	0.002205371856689453	6107	229	296	80	1.8901004791259766	5	0.016897201538085938	2.081824541091919	301	237	28	301	27966
26	3	282	27261	234	234	0.15789473684210525	0.0022172927856445312	3935	485	282	140	3.975059747695923	5	0.011976242065429688	2.3885812759399414	282	234	3	282	27261
26	4	309	27028	233	233	0.9130434782608695	0.002180337905883789	6833	352	309	85	3.0132150650024414	5	0.019789457321166992	9.21001124382019	319	233	68	319	27028
26	5	276	30135	246	246	0.08695652173913043	0.0023615360260009766	3759	148	276	63	1.2633419036865234	5	0.011719226837158203	0.6366517543792725	276	246	2	276	30135
26	6	305	27730	236	236	0.75	0.0022313594818115234	5998	420	305	87	3.27647066116333	5	0.017499208450317383	4.974531412124634	305	236	62	305	27730
26	7	333	31375	251	251	0.10526315789473684	0.002557039260864258	7719	881	333	146	7.503177642822266	5	0.021186113357543945	26.936997175216675	333	251	2	333	31375
26	8	301	30876	249	249	0.11764705882352941	0.002454519271850586	5405	351	301	110	3.0619559288024902	5	0.01570916175842285	2.103835105895996	301	249	2	301	30876
26	9	281	26106	229	229	0.21052631578947367	0.002086639404296875	4291	498	281	152	4.302122116088867	5	0.01360464096069336	4.450367212295532	281	229	4	281	26106
28	0	348	39060	280	280	0.4782608695652174	0.003385305404663086	7677	735	348	114	6.718900442123413	5	0.022258520126342773	23.767807483673096	352	280	27	352	39060
28	1	362	38503	278	278	0.17391304347826086	0.003322124481201172	9104	829	362	181	7.326736927032471	5	0.026637554168701172	36.25351405143738	362	278	4	362	38503
28	2	327	41041	287	287	0.21052631578947367	0.003732442855834961	5564	479	327	119	3.9129011631011963	5	0.018018484115600586	16.701074838638306	327	287	4	327	41041
28	3	318	39621	282	282	0.17647058823529413	0.0034139156341552734	4556	291	318	95	2.3740930557250977	5	0.014636993408203125	1.372589349746704	318	282	3	318	39621
28	4	340	34716	264	264	0.05263157894736842	0.0029754638671875	7608	594	340	123	4.605052709579468	5	0.021930456161499023	32.312509059906006	340	264	1	340	34716
28	5	340	37950	276	276	0.05263157894736842	0.0032765865325927734	6576	417	346	133	3.538020133972168	5	0.019610166549682617	3.2853665351867676	340	276	1	340	37950
28	6	320	37950	276	276	0.15789473684210525	0.0032367706298828125	4956	355	320	99	2.772948980331421	5	0.015779495239257812	2.099379539489746	320	276	3	320	37950
28	7	331	38781	279	279	0.23529411764705882	0.003361225128173828	5466	598	331	164	5.331742525100708	5	0.01699066162109375	6.2478320598602295	331	279	8	331	38781
28	8	365	39340	281	281	0.34782608695652173	0.0035359859466552734	8744	916	365	173	8.250925540924072	5	0.02721095085144043	215.129052400589	365	281	8	365	39340
28	9	317	38781	279	279	0.21052631578947367	0.003330230712890625	4154	344	317	121	2.841770887374878	5	0.015240192413330078	1.8682670593261719	317	279	4	317	38781
30	0	366	49770	316	316	0.5	0.004297733306884766	7628	600	366	156	5.007900714874268	5	0.02406787872314453	20.29271674156189	370	316	42	370	49770
30	1	414	49141	314	314	0.05263157894736842	0.004271984100341797	9747	939	414	162	9.225268840789795	5	0.02867913246154785	1618.9249548912048	414	314	1	414	49141
30	2	372	46665	306	306	0.05263157894736842	0.0039904117584228516	7000	750	372	179	7.177730083465576	5	0.022103309631347656	60.70279121398926	372	306	1	372	46665
30	3	404	47895	310	310	0.3157894736842105	0.0041124820709228516	10858	769	404	152	6.843767404556274	5	0.03171682357788086	49.8271484375	404	310	6	404	47895
30	4	397	49455	315	315	0.21739130434782608	0.004324436187744141	8804	856	397	157	7.936223745346069	5	0.026246070861816406	40.916406869888306	397	315	5	397	49455
30	5	390	48516	312	312	0.21052631578947367	0.004302501678466797	9368	1141	390	214	9.45460057258606	5	0.02769780158996582	24.632277727127075	390	312	4	390	48516
30	6	401	50721	319	319	0.3157894736842105	0.004364490509033203	10221	433	401	113	3.634878158569336	5	0.03023052215576172	7.815486431121826	401	319	6	401	50721
30	7	352	48516	312	312	0.5294117647058824	0.0041046142578125	5422	417	352	134	3.4229061603546143	5	0.018411874771118164	7.9928717613220215	352	312	9	352	48516
30	8	415	51681	322	322	0.391304347826087	0.00452733039855957	10352	897	415	146	7.64540958404541	5	0.030901432037353516	261.1996097564697	415	322	27	415	51681
30	9	346	48516	312	312	0.3684210526315789	0.0041577816009521484	4409	187	346	91	1.5721466541290283	5	0.017754077911376953	0.8613748550415039	346	312	7	346	48516

==> perlin_example.txt <==
x	y	c
5.0	1.7320508075688772	a
10.0	1.7320508075688772	b
11.0	1.7320508075688772	b
4.5	2.598076211353316	a
5.5	2.598076211353316	a
8.5	2.598076211353316	b
9.5	2.598076211353316	b
10.5	2.598076211353316	b
11.5	2.598076211353316	b
12.5	2.598076211353316	b
2.0	3.4641016151377544	a
3.0	3.4641016151377544	a
4.0	3.4641016151377544	a
8.0	3.4641016151377544	b
9.0	3.4641016151377544	b
13.0	3.4641016151377544	b
2.5	4.330127018922193	a
4.5	4.330127018922193	a
7.5	4.330127018922193	b
8.5	4.330127018922193	b
9.5	4.330127018922193	b
2.0	5.196152422706632	a
5.0	5.196152422706632	a
7.0	5.196152422706632	b
8.0	5.196152422706632	b
10.0	5.196152422706632	b
14.0	5.196152422706632	c
1.5	6.06217782649107	a
2.5	6.06217782649107	a
3.5	6.06217782649107	a
4.5	6.06217782649107	a
9.5	6.06217782649107	b
10.5	6.06217782649107	b
13.5	6.06217782649107	c
2.0	6.928203230275509	a
3.0	6.928203230275509	a
4.0	6.928203230275509	a
9.0	6.928203230275509	b
10.0	6.928203230275509	b
13.0	6.928203230275509	c
1.5	7.794228634059947	a
2.5	7.794228634059947	a
4.5	7.794228634059947	a
8.5	7.794228634059947	b
9.5	7.794228634059947	b
10.5	7.794228634059947	b
12.5	7.794228634059947	c
5.0	8.660254037844386	a
9.0	8.660254037844386	b
10.0	8.660254037844386	b
12.0	8.660254037844386	c
13.0	8.660254037844386	c
3.5	9.526279441628825	a
4.5	9.526279441628825	a
12.5	9.526279441628825	c
13.5	9.526279441628825	c
3.0	10.392304845413264	a
4.0	10.392304845413264	a
5.0	10.392304845413264	a
7.0	10.392304845413264	a
14.0	10.392304845413264	c
3.5	11.258330249197702	a
4.5	11.258330249197702	a
6.5	11.258330249197702	a
7.5	11.258330249197702	a
10.5	11.258330249197702	d
3.0	12.12435565298214	a
4.0	12.12435565298214	a
7.0	12.12435565298214	a
11.0	12.12435565298214	d
12.0	12.12435565298214	d
13.0	12.12435565298214	d
3.5	12.990381056766578	a
6.5	12.990381056766578	a
7.5	12.990381056766578	a
11.5	12.990381056766578	d
12.5	12.990381056766578	d
13.5	12.990381056766578	d
3.0	13.856406460551018	a
4.0	13.856406460551018	a
5.0	13.856406460551018	a
6.0	13.856406460551018	a
7.0	13.856406460551018	a
8.0	13.856406460551018	a
11.0	13.856406460551018	d
12.0	13.856406460551018	d
6.5	14.722431864335457	a

==> simple_C_3_bf.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	bf_edges_before_mean	bf_edges_before_min	bf_edges_before_max	bf_edges_before_50_percent	bf_edges_before_25_percent	bf_edges_before_75_percent	bf_edges_before_std	bf_vertices_before_mean	bf_vertices_before_min	bf_vertices_before_max	bf_vertices_before_50_percent	bf_vertices_before_25_percent	bf_vertices_before_75_percent	bf_vertices_before_std	bf_transform_time_mean	bf_transform_time_min	bf_transform_time_max	bf_transform_time_50_percent	bf_transform_time_25_percent	bf_transform_time_75_percent	bf_transform_time_std	bf_edges_after_mean	bf_edges_after_min	bf_edges_after_max	bf_edges_after_50_percent	bf_edges_after_25_percent	bf_edges_after_75_percent	bf_edges_after_std	bf_vertices_after_mean	bf_vertices_after_min	bf_vertices_after_max	bf_vertices_after_50_percent	bf_vertices_after_25_percent	bf_vertices_after_75_percent	bf_vertices_after_std	bf_solve_time_mean	bf_solve_time_min	bf_solve_time_max	bf_solve_time_50_percent	bf_solve_time_25_percent	bf_solve_time_75_percent	bf_solve_time_std	bf_cost_mean	bf_cost_min	bf_cost_max	bf_cost_50_percent	bf_cost_25_percent	bf_cost_75_percent	bf_cost_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	6.866455078125e-06	6.67572021484375e-06	7.3909759521484375e-06	6.9141387939453125e-06	6.67572021484375e-06	6.9141387939453125e-06	2.0784849851325387e-07	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.05782084465026856	0.00229644775390625	0.20544791221618652	0.02970266342163086	0.006008565425872803	0.08467721939086914	0.06698834799696261	81.4	79.0	83.0	81.0	81.0	82.5	1.2
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	9.613037109375e-05	9.322166442871094e-05	9.942054748535156e-05	9.560585021972656e-05	9.435415267944336e-05	9.810924530029297e-05	2.0861285070636134e-06	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.772340202331543	0.04718589782714844	4.362827301025391	0.26670289039611816	0.06286323070526123	0.6740354895591736	1.264003303840589	339.4	338.0	340.0	340.0	338.5	340.0	0.9165151389911681
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.0006139039993286133	0.0006012916564941406	0.0006530284881591797	0.0006045103073120117	0.0006035566329956055	0.0006102919578552246	1.882977049010692e-05	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	4.824851679801941	0.2532157897949219	20.22771167755127	0.8012477159500122	0.2556579113006592	3.8664580583572388	7.307473433828318	774.2	774.0	776.0	774.0	774.0	774.0	0.6000000000000001
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.0021253347396850584	0.0020749568939208984	0.002274751663208008	0.0021136999130249023	0.002101600170135498	0.0021221041679382324	5.4056811163145516e-05	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	1.7695650100708007	0.86319899559021	3.5322885513305664	0.8743548393249512	0.8683804869651794	3.109987199306488	1.181241933412712	1420.0	1420.0	1420.0	1420.0	1420.0	1420.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.00520174503326416	0.0051724910736083984	0.0052340030670166016	0.005202889442443848	0.005184173583984375	0.005213677883148193	1.932927810143223e-05	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	7.628975558280945	2.1301093101501465	34.66394281387329	3.517672538757324	2.1441890597343445	8.664902985095978	9.446412488623848	2229.0	2229.0	2229.0	2229.0	2229.0	2229.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	0.011163902282714844	0.011102914810180664	0.011229515075683594	0.011171340942382812	0.01113736629486084	0.011182963848114014	3.791707021195528e-05	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	9.824337530136109	4.570770025253296	19.03378653526306	10.460740208625793	4.634889543056488	10.529958605766296	5.246757537729881	3272.0	3272.0	3272.0	3272.0	3272.0	3272.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	0.020780539512634276	0.02071356773376465	0.021027326583862305	0.02073991298675537	0.020730197429656982	0.020798683166503906	8.912993745154402e-05	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	10.852744317054748	8.594103336334229	19.57336115837097	8.669775605201721	8.644607484340668	8.85325962305069	4.338720298479125	4465.0	4465.0	4465.0	4465.0	4465.0	4465.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	0.03623595237731934	0.0361783504486084	0.036292314529418945	0.036229729652404785	0.036225318908691406	0.036260128021240234	3.147526195300781e-05	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	40.82369961738586	14.939594745635986	187.97716975212097	15.437281012535095	15.036696076393127	33.94060105085373	51.11900549040588	5909.2	5909.0	5911.0	5909.0	5909.0	5909.0	0.6

==> simple_C_3_dp1.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	dp1_edges_before_mean	dp1_edges_before_min	dp1_edges_before_max	dp1_edges_before_50_percent	dp1_edges_before_25_percent	dp1_edges_before_75_percent	dp1_edges_before_std	dp1_vertices_before_mean	dp1_vertices_before_min	dp1_vertices_before_max	dp1_vertices_before_50_percent	dp1_vertices_before_25_percent	dp1_vertices_before_75_percent	dp1_vertices_before_std	dp1_transform_time_mean	dp1_transform_time_min	dp1_transform_time_max	dp1_transform_time_50_percent	dp1_transform_time_25_percent	dp1_transform_time_75_percent	dp1_transform_time_std	dp1_edges_after_mean	dp1_edges_after_min	dp1_edges_after_max	dp1_edges_after_50_percent	dp1_edges_after_25_percent	dp1_edges_after_75_percent	dp1_edges_after_std	dp1_vertices_after_mean	dp1_vertices_after_min	dp1_vertices_after_max	dp1_vertices_after_50_percent	dp1_vertices_after_25_percent	dp1_vertices_after_75_percent	dp1_vertices_after_std	dp1_solve_time_mean	dp1_solve_time_min	dp1_solve_time_max	dp1_solve_time_50_percent	dp1_solve_time_25_percent	dp1_solve_time_75_percent	dp1_solve_time_std	dp1_cost_mean	dp1_cost_min	dp1_cost_max	dp1_cost_50_percent	dp1_cost_25_percent	dp1_cost_75_percent	dp1_cost_std	dp1_solution_upperbound_mean	dp1_solution_upperbound_min	dp1_solution_upperbound_max	dp1_solution_upperbound_50_percent	dp1_solution_upperbound_25_percent	dp1_solution_upperbound_75_percent	dp1_solution_upperbound_std	dp1_num_obligatory_components_mean	dp1_num_obligatory_components_min	dp1_num_obligatory_components_max	dp1_num_obligatory_components_50_percent	dp1_num_obligatory_components_25_percent	dp1_num_obligatory_components_75_percent	dp1_num_obligatory_components_std	dp1_num_optimal_solutions_found_mean	dp1_num_optimal_solutions_found_min	dp1_num_optimal_solutions_found_max	dp1_num_optimal_solutions_found_50_percent	dp1_num_optimal_solutions_found_25_percent	dp1_num_optimal_solutions_found_75_percent	dp1_num_optimal_solutions_found_std	dp1_max_optimal_solutions_density_mean	dp1_max_optimal_solutions_density_min	dp1_max_optimal_solutions_density_max	dp1_max_optimal_solutions_density_50_percent	dp1_max_optimal_solutions_density_25_percent	dp1_max_optimal_solutions_density_75_percent	dp1_max_optimal_solutions_density_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.0002223491668701172	0.0002090930938720703	0.0002315044403076172	0.00022304058074951172	0.00021880865097045898	0.0002256631851196289	6.254751361705956e-06	21.6	8.0	40.0	21.0	13.0	29.75	10.011992808627062	15.5	7.0	24.0	15.5	10.0	21.5	5.9707620954112715	6.80685043334961e-05	2.09808349609375e-05	0.00016832351684570312	6.580352783203125e-05	3.063678741455078e-05	8.940696716308594e-05	4.210896675805779e-05	81.4	79.0	83.0	81.0	81.0	82.5	1.2	81.6	81.0	83.0	81.0	81.0	82.5	0.9165151389911679	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.4	1.0	9.0	3.0	3.0	3.0	1.9595917942265422	0.9333333333333332	0.3333333333333333	1.0	1.0	1.0	1.0	0.19999999999999998
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.005005383491516113	0.00490570068359375	0.005099296569824219	0.004983663558959961	0.004974484443664551	0.005058467388153076	5.7402802048884966e-05	18.7	10.0	37.0	18.0	11.5	22.5	7.963039620647383	13.7	7.0	25.0	13.5	9.25	16.0	5.330103188494572	6.186962127685547e-05	3.361701965332031e-05	0.00014734268188476562	5.137920379638672e-05	4.2498111724853516e-05	6.949901580810547e-05	3.195507236578766e-05	339.4	338.0	340.0	340.0	338.5	340.0	0.9165151389911681	339.6	338.0	340.0	340.0	340.0	340.0	0.8	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.7	3.0	7.0	3.0	3.0	3.75	1.2688577540449522	1.0	1.0	1.0	1.0	1.0	1.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.0351696252822876	0.03481936454772949	0.03557229042053223	0.03513491153717041	0.03501105308532715	0.035329580307006836	0.00022785067363384956	25.4	15.0	40.0	22.5	19.0	31.5	8.558037158133867	17.7	11.0	28.0	16.5	14.25	20.5	5.1000000000000005	9.059906005859375e-05	4.3392181396484375e-05	0.0001609325408935547	7.081031799316406e-05	5.4895877838134766e-05	0.00012820959091186523	4.381015186596544e-05	774.2	774.0	776.0	774.0	774.0	774.0	0.6000000000000001	774.4	774.0	778.0	774.0	774.0	774.0	1.2000000000000002	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.16319847106933594	0.16124272346496582	0.16670727729797363	0.1629709005355835	0.16264671087265015	0.1633967161178589	0.0014386862391419922	22.9	15.0	32.0	22.5	19.25	24.5	5.300000000000001	16.3	11.0	23.0	16.5	14.25	17.0	3.257299494980466	8.339881896972657e-05	6.270408630371094e-05	0.00014448165893554688	7.486343383789062e-05	6.651878356933594e-05	8.594989776611328e-05	2.435415151518239e-05	1420.0	1420.0	1420.0	1420.0	1420.0	1420.0	0.0	1420.0	1420.0	1420.0	1420.0	1420.0	1420.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6283394813537597	0.6217179298400879	0.648094892501831	0.627322793006897	0.623490571975708	0.6285859942436218	0.007285235643000423	24.9	17.0	36.0	25.0	20.75	25.75	5.61159513863928	17.2	11.0	23.0	18.0	15.25	18.0	3.249615361854384	9.853839874267578e-05	5.8650970458984375e-05	0.000148773193359375	8.738040924072266e-05	6.74128532409668e-05	0.0001335740089416504	3.434668510089557e-05	2229.0	2229.0	2229.0	2229.0	2229.0	2229.0	0.0	2229.0	2229.0	2229.0	2229.0	2229.0	2229.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.0	2.0	4.0	3.0	3.0	3.0	0.4472135954999579	0.9666666666666666	0.6666666666666666	1.0	1.0	1.0	1.0	0.1
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.7447187423706054	1.7352468967437744	1.7519609928131104	1.743924617767334	1.7424426674842834	1.7496907114982605	0.005187171487375073	22.3	13.0	38.0	19.5	16.75	27.25	7.483982896827063	15.8	10.0	25.0	14.0	12.25	19.0	4.664761515876241	6.682872772216797e-05	3.838539123535156e-05	0.00011110305786132812	6.556510925292969e-05	5.143880844116211e-05	7.18832015991211e-05	2.1129872634129128e-05	3272.0	3272.0	3272.0	3272.0	3272.0	3272.0	0.0	3272.0	3272.0	3272.0	3272.0	3272.0	3272.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2.9	2.0	3.0	3.0	3.0	3.0	0.3	0.9666666666666666	0.6666666666666666	1.0	1.0	1.0	1.0	0.1
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.819981908798218	3.793423652648926	3.8344833850860596	3.8212660551071167	3.813550353050232	3.8312119245529175	0.012704512414381624	22.0	14.0	29.0	21.0	17.5	28.0	5.796550698475776	15.9	11.0	21.0	15.5	13.25	19.5	3.5341194094144583	5.8722496032714846e-05	4.506111145019531e-05	9.417533874511719e-05	4.9591064453125e-05	4.756450653076172e-05	5.799531936645508e-05	1.7334539198265176e-05	4465.0	4465.0	4465.0	4465.0	4465.0	4465.0	0.0	4465.0	4465.0	4465.0	4465.0	4465.0	4465.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.5363304138183596	7.476277828216553	7.7299652099609375	7.520002007484436	7.511901140213013	7.529463410377502	0.06686125957416082	22.7	14.0	37.0	18.0	17.0	29.75	7.988116173416609	16.3	11.0	24.0	13.5	13.0	21.5	4.838388161361178	7.069110870361328e-05	4.482269287109375e-05	0.00014901161193847656	5.900859832763672e-05	5.08427619934082e-05	6.961822509765625e-05	3.2056838672959855e-05	5909.2	5909.0	5911.0	5909.0	5909.0	5909.0	0.6	5909.4	5909.0	5913.0	5909.0	5909.0	5909.0	1.2	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2.8	2.0	3.0	3.0	3.0	3.0	0.39999999999999997	0.9333333333333332	0.6666666666666666	1.0	1.0	1.0	1.0	0.13333333333333336

==> simple_C_3_dp2.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	dp2_edges_before_mean	dp2_edges_before_min	dp2_edges_before_max	dp2_edges_before_50_percent	dp2_edges_before_25_percent	dp2_edges_before_75_percent	dp2_edges_before_std	dp2_vertices_before_mean	dp2_vertices_before_min	dp2_vertices_before_max	dp2_vertices_before_50_percent	dp2_vertices_before_25_percent	dp2_vertices_before_75_percent	dp2_vertices_before_std	dp2_transform_time_mean	dp2_transform_time_min	dp2_transform_time_max	dp2_transform_time_50_percent	dp2_transform_time_25_percent	dp2_transform_time_75_percent	dp2_transform_time_std	dp2_edges_after_mean	dp2_edges_after_min	dp2_edges_after_max	dp2_edges_after_50_percent	dp2_edges_after_25_percent	dp2_edges_after_75_percent	dp2_edges_after_std	dp2_vertices_after_mean	dp2_vertices_after_min	dp2_vertices_after_max	dp2_vertices_after_50_percent	dp2_vertices_after_25_percent	dp2_vertices_after_75_percent	dp2_vertices_after_std	dp2_solve_time_mean	dp2_solve_time_min	dp2_solve_time_max	dp2_solve_time_50_percent	dp2_solve_time_25_percent	dp2_solve_time_75_percent	dp2_solve_time_std	dp2_cost_mean	dp2_cost_min	dp2_cost_max	dp2_cost_50_percent	dp2_cost_25_percent	dp2_cost_75_percent	dp2_cost_std	dp2_solution_upperbound_mean	dp2_solution_upperbound_min	dp2_solution_upperbound_max	dp2_solution_upperbound_50_percent	dp2_solution_upperbound_25_percent	dp2_solution_upperbound_75_percent	dp2_solution_upperbound_std	dp2_num_obligatory_components_mean	dp2_num_obligatory_components_min	dp2_num_obligatory_components_max	dp2_num_obligatory_components_50_percent	dp2_num_obligatory_components_25_percent	dp2_num_obligatory_components_75_percent	dp2_num_obligatory_components_std	dp2_num_optimal_solutions_found_mean	dp2_num_optimal_solutions_found_min	dp2_num_optimal_solutions_found_max	dp2_num_optimal_solutions_found_50_percent	dp2_num_optimal_solutions_found_25_percent	dp2_num_optimal_solutions_found_75_percent	dp2_num_optimal_solutions_found_std	dp2_max_optimal_solutions_density_mean	dp2_max_optimal_solutions_density_min	dp2_max_optimal_solutions_density_max	dp2_max_optimal_solutions_density_50_percent	dp2_max_optimal_solutions_density_25_percent	dp2_max_optimal_solutions_density_75_percent	dp2_max_optimal_solutions_density_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	6.794929504394531e-05	4.076957702636719e-05	0.00011301040649414062	6.198883056640625e-05	4.863739013671875e-05	8.296966552734375e-05	2.386664056209807e-05	626.5	179.0	1395.0	527.5	264.75	891.0	408.32150322999155	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.0032729387283325197	0.00047850608825683594	0.009260416030883789	0.0024051666259765625	0.0013201236724853516	0.004109621047973633	0.0026887385851762547	81.4	79.0	83.0	81.0	81.0	82.5	1.2	6286.4	4765.0	7714.0	6149.5	5667.5	6901.5	924.4491549025289	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.5	2.0	10.0	3.0	3.0	3.0	2.202271554554524	0.9333333333333332	0.6666666666666666	1.0	1.0	1.0	1.0	0.13333333333333336
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.00043168067932128904	0.000339508056640625	0.0007002353668212891	0.0003896951675415039	0.00034987926483154297	0.000483095645904541	0.0001085745853693861	2195.9	827.0	6442.0	1641.0	909.0	2605.5	1686.2610978137402	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.0318281888961792	0.006174325942993164	0.12894320487976074	0.019256949424743652	0.011482298374176025	0.036389946937561035	0.03483659350171672	339.4	338.0	340.0	340.0	338.5	340.0	0.9165151389911681	96654.2	64994.0	120076.0	97464.0	92990.25	104101.25	15029.3471435056	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.5	2.0	5.0	3.0	3.0	4.5	1.02469507659596	0.9666666666666666	0.6666666666666666	1.0	1.0	1.0	1.0	0.1
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.0019202709197998046	0.0017170906066894531	0.002420663833618164	0.0018023252487182617	0.0017268657684326172	0.0019798874855041504	0.0002507776286699275	5295.5	1912.0	13879.0	3054.0	1912.0	6267.5	4394.739929734182	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.22243430614471435	0.04254889488220215	0.6975035667419434	0.11020338535308838	0.04871088266372681	0.2403387427330017	0.23597436289637955	774.2	774.0	776.0	774.0	774.0	774.0	0.6000000000000001	487302.8	328279.0	600018.0	490290.0	437774.5	576835.5	93479.06082840156	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2.9	2.0	3.0	3.0	3.0	3.0	0.3	0.9666666666666666	0.6666666666666666	1.0	1.0	1.0	1.0	0.1
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.006722807884216309	0.006615638732910156	0.006858348846435547	0.00669407844543457	0.00665128231048584	0.006813704967498779	8.73833365685124e-05	4512.1	3527.0	6342.0	3527.0	3527.0	5989.5	1266.477828467597	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.30006320476531984	0.14755702018737793	0.6442313194274902	0.17918753623962402	0.15160632133483887	0.4624304175376892	0.1798994830835437	1420.0	1420.0	1420.0	1420.0	1420.0	1420.0	0.0	1376005.2	839270.0	1994474.0	1449007.5	1187080.25	1510149.5	303549.8111512508	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.016770768165588378	0.016490459442138672	0.017597436904907227	0.016696929931640625	0.016548097133636475	0.01685917377471924	0.00030924279472897495	8428.5	5549.0	18829.0	6657.5	5549.0	9981.75	3966.155424337276	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	1.315950632095337	0.4608187675476074	4.259131193161011	0.8420644998550415	0.4766526222229004	1.7611746788024902	1.1389565323433004	2229.0	2229.0	2229.0	2229.0	2229.0	2229.0	0.0	3410778.2	2362382.0	4332645.0	3438800.0	3006522.25	3938225.5	648441.3870726945	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.0	2.0	4.0	3.0	3.0	3.0	0.4472135954999579	0.9666666666666666	0.6666666666666666	1.0	1.0	1.0	1.0	0.1
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	0.03546073436737061	0.03521227836608887	0.03561997413635254	0.035492897033691406	0.03538435697555542	0.03557860851287842	0.00013625322256859138	10764.6	8157.0	14675.0	11417.0	8157.0	11417.0	2438.9192360551833	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	2.5505604267120363	1.3238019943237305	3.9288527965545654	2.9844475984573364	1.5530579090118408	3.0407522916793823	0.912177434103367	3272.0	3272.0	3272.0	3272.0	3272.0	3272.0	0.0	7297960.9	5399346.0	8459193.0	7088352.0	6799719.0	8315502.5	973785.0146202138	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2.9	2.0	3.0	3.0	3.0	3.0	0.3	0.9666666666666666	0.6666666666666666	1.0	1.0	1.0	1.0	0.1
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	0.06503198146820069	0.06485247611999512	0.06535053253173828	0.06496703624725342	0.06494140625	0.06509041786193848	0.0001571544324589412	12029.6	11139.0	15592.0	11139.0	11139.0	11139.0	1781.2	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	2.7732812643051146	1.680849552154541	5.3229241371154785	2.3399014472961426	2.2187461853027344	2.617771089076996	1.0776205003667632	4465.0	4465.0	4465.0	4465.0	4465.0	4465.0	0.0	14573221.5	8791987.0	19587289.0	14541037.0	11644686.25	17581657.25	3522082.931728305	3.0	3.0	3.0	3.0	3.0	3.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	0.11387405395507813	0.11345815658569336	0.11571359634399414	0.1136629581451416	0.11352288722991943	0.11381036043167114	0.000639572956176723	20054.5	14749.0	44218.0	14749.0	14749.0	20646.0	8919.300087450809	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	8.297938776016235	3.700334310531616	28.516303777694702	4.264875292778015	3.9751757979393005	10.113196611404419	7.279613437983993	5909.2	5909.0	5911.0	5909.0	5909.0	5909.0	0.6	24538283.0	17995510.0	32348988.0	24103967.5	21199827.25	27418393.25	4645616.508166618	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2.8	2.0	3.0	3.0	3.0	3.0	0.39999999999999997	0.9333333333333332	0.6666666666666666	1.0	1.0	1.0	1.0	0.13333333333333336

==> simple_C_3_ex1lb.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	ex1lb_edges_before_mean	ex1lb_edges_before_min	ex1lb_edges_before_max	ex1lb_edges_before_50_percent	ex1lb_edges_before_25_percent	ex1lb_edges_before_75_percent	ex1lb_edges_before_std	ex1lb_vertices_before_mean	ex1lb_vertices_before_min	ex1lb_vertices_before_max	ex1lb_vertices_before_50_percent	ex1lb_vertices_before_25_percent	ex1lb_vertices_before_75_percent	ex1lb_vertices_before_std	ex1lb_transform_time_mean	ex1lb_transform_time_min	ex1lb_transform_time_max	ex1lb_transform_time_50_percent	ex1lb_transform_time_25_percent	ex1lb_transform_time_75_percent	ex1lb_transform_time_std	ex1lb_edges_after_mean	ex1lb_edges_after_min	ex1lb_edges_after_max	ex1lb_edges_after_50_percent	ex1lb_edges_after_25_percent	ex1lb_edges_after_75_percent	ex1lb_edges_after_std	ex1lb_vertices_after_mean	ex1lb_vertices_after_min	ex1lb_vertices_after_max	ex1lb_vertices_after_50_percent	ex1lb_vertices_after_25_percent	ex1lb_vertices_after_75_percent	ex1lb_vertices_after_std	ex1lb_solve_time_mean	ex1lb_solve_time_min	ex1lb_solve_time_max	ex1lb_solve_time_50_percent	ex1lb_solve_time_25_percent	ex1lb_solve_time_75_percent	ex1lb_solve_time_std	ex1lb_cost_mean	ex1lb_cost_min	ex1lb_cost_max	ex1lb_cost_50_percent	ex1lb_cost_25_percent	ex1lb_cost_75_percent	ex1lb_cost_std	ex1lb_solution_upperbound_mean	ex1lb_solution_upperbound_min	ex1lb_solution_upperbound_max	ex1lb_solution_upperbound_50_percent	ex1lb_solution_upperbound_25_percent	ex1lb_solution_upperbound_75_percent	ex1lb_solution_upperbound_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.001147007942199707	0.0009129047393798828	0.0013227462768554688	0.0011752843856811523	0.001165628433227539	0.0011972784996032715	0.0001212863432489039	285.3	212.0	315.0	302.5	293.0	304.75	36.65801413060996	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.048633241653442384	0.01011800765991211	0.09701895713806152	0.05388975143432617	0.017756938934326172	0.07360905408859253	0.030161274819482532	81.4	79.0	83.0	81.0	81.0	82.5	1.2	81.6	81.0	83.0	81.0	81.0	82.5	0.9165151389911679
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.009964585304260254	0.008903026580810547	0.011022329330444336	0.009997367858886719	0.008986592292785645	0.010901868343353271	0.0009700944375439217	1541.8	1220.0	1890.0	1536.5	1237.5	1831.0	307.2490195265072	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.2532114267349243	0.06252098083496094	0.8544034957885742	0.15431153774261475	0.07059776782989502	0.3604617714881897	0.23529904208011512	339.4	338.0	340.0	340.0	338.5	340.0	0.9165151389911681	339.6	338.0	340.0	340.0	340.0	340.0	0.8
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.0460627555847168	0.04245138168334961	0.050425052642822266	0.047139525413513184	0.04296642541885376	0.048126220703125	0.0028507716817042154	4031.0	3107.0	4670.0	4607.5	3127.0	4640.5	740.1387707720762	766.0	766.0	766.0	766.0	766.0	766.0	0.0	1.0435747861862184	0.6975414752960205	1.4832096099853516	1.065575122833252	0.8582217693328857	1.1663326621055603	0.2174657021278319	774.2	774.0	776.0	774.0	774.0	774.0	0.6000000000000001	774.4	774.0	778.0	774.0	774.0	774.0	1.2000000000000002
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.1850884199142456	0.17771220207214355	0.19214868545532227	0.18476629257202148	0.18236935138702393	0.18916535377502441	0.004643371824315992	7213.8	5984.0	9032.0	6048.0	6019.5	8994.0	1464.5677724161485	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	3.253157925605774	2.694528818130493	4.318050384521484	3.164651870727539	2.957668960094452	3.446197032928467	0.4544756782663137	1420.0	1420.0	1420.0	1420.0	1420.0	1420.0	0.0	1420.0	1420.0	1420.0	1420.0	1420.0	1420.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6631017923355103	0.6459865570068359	0.678638219833374	0.662949800491333	0.6505062580108643	0.6763622164726257	0.012860723841005072	12158.1	9728.0	14603.0	12126.0	9762.25	14572.0	2401.540774169783	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	4.9433976173400875	3.517186164855957	6.956460237503052	5.014037609100342	3.904423475265503	5.712219715118408	1.0867922107943855	2229.0	2229.0	2229.0	2229.0	2229.0	2229.0	0.0	2229.0	2229.0	2229.0	2229.0	2229.0	2229.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.8165326118469238	1.785740852355957	1.85011887550354	1.8177833557128906	1.7985531687736511	1.8326479196548462	0.021112747048127548	19023.3	14650.0	21985.0	21884.0	14694.5	21910.75	3548.4693615698584	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	8.124568128585816	5.290832757949829	10.272005081176758	8.096768021583557	6.357891023159027	10.104303121566772	1.862177060847122	3272.0	3272.0	3272.0	3272.0	3272.0	3272.0	0.0	3272.0	3272.0	3272.0	3272.0	3272.0	3272.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.8692204475402834	3.8274309635162354	3.9076592922210693	3.8575013875961304	3.8532825112342834	3.8956544995307922	0.026220851156094134	22400.8	20334.0	30549.0	20395.5	20382.25	20430.5	4028.65091066476	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	8.822566366195678	6.468368291854858	15.973109006881714	7.699877977371216	7.032533705234528	8.689546406269073	2.966760863276149	4465.0	4465.0	4465.0	4465.0	4465.0	4465.0	0.0	4465.0	4465.0	4465.0	4465.0	4465.0	4465.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.607352828979492	7.521590948104858	7.683314323425293	7.609330534934998	7.5730515122413635	7.640158116817474	0.04942679301456945	32747.1	27301.0	40961.0	27343.5	27318.5	40862.25	6642.9513237716865	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	12.409548354148864	8.455375909805298	22.73439335823059	9.509607076644897	9.139866828918457	15.59856116771698	4.512828960242867	5909.2	5909.0	5911.0	5909.0	5909.0	5909.0	0.6	5909.4	5909.0	5913.0	5909.0	5909.0	5909.0	1.2

==> simple_C_3_ex2lb.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	ex2lb_edges_before_mean	ex2lb_edges_before_min	ex2lb_edges_before_max	ex2lb_edges_before_50_percent	ex2lb_edges_before_25_percent	ex2lb_edges_before_75_percent	ex2lb_edges_before_std	ex2lb_vertices_before_mean	ex2lb_vertices_before_min	ex2lb_vertices_before_max	ex2lb_vertices_before_50_percent	ex2lb_vertices_before_25_percent	ex2lb_vertices_before_75_percent	ex2lb_vertices_before_std	ex2lb_transform_time_mean	ex2lb_transform_time_min	ex2lb_transform_time_max	ex2lb_transform_time_50_percent	ex2lb_transform_time_25_percent	ex2lb_transform_time_75_percent	ex2lb_transform_time_std	ex2lb_edges_after_mean	ex2lb_edges_after_min	ex2lb_edges_after_max	ex2lb_edges_after_50_percent	ex2lb_edges_after_25_percent	ex2lb_edges_after_75_percent	ex2lb_edges_after_std	ex2lb_vertices_after_mean	ex2lb_vertices_after_min	ex2lb_vertices_after_max	ex2lb_vertices_after_50_percent	ex2lb_vertices_after_25_percent	ex2lb_vertices_after_75_percent	ex2lb_vertices_after_std	ex2lb_solve_time_mean	ex2lb_solve_time_min	ex2lb_solve_time_max	ex2lb_solve_time_50_percent	ex2lb_solve_time_25_percent	ex2lb_solve_time_75_percent	ex2lb_solve_time_std	ex2lb_cost_mean	ex2lb_cost_min	ex2lb_cost_max	ex2lb_cost_50_percent	ex2lb_cost_25_percent	ex2lb_cost_75_percent	ex2lb_cost_std	ex2lb_solution_upperbound_mean	ex2lb_solution_upperbound_min	ex2lb_solution_upperbound_max	ex2lb_solution_upperbound_50_percent	ex2lb_solution_upperbound_25_percent	ex2lb_solution_upperbound_75_percent	ex2lb_solution_upperbound_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.0009339332580566406	0.0007462501525878906	0.0010459423065185547	0.0009596347808837891	0.000949859619140625	0.0009934306144714355	9.715542764009537e-05	285.3	212.0	315.0	302.5	293.0	304.75	36.65801413060996	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.021414566040039062	0.009575843811035156	0.04167795181274414	0.02413010597229004	0.01183938980102539	0.026326537132263184	0.009624005044315188	81.4	79.0	83.0	81.0	81.0	82.5	1.2	81.6	81.0	83.0	81.0	81.0	82.5	0.9165151389911679
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.008800864219665527	0.007981538772583008	0.009700298309326172	0.00883495807647705	0.008023619651794434	0.009524106979370117	0.0007568559565397265	1541.8	1220.0	1890.0	1536.5	1237.5	1831.0	307.2490195265072	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.07125022411346435	0.02334737777709961	0.13398408889770508	0.06385684013366699	0.031233370304107666	0.11287349462509155	0.04156103947034892	339.4	338.0	340.0	340.0	338.5	340.0	0.9165151389911681	339.6	338.0	340.0	340.0	340.0	340.0	0.8
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.04277422428131104	0.03995513916015625	0.04680776596069336	0.043701171875	0.040680766105651855	0.043943703174591064	0.0021451070894665195	4031.0	3107.0	4670.0	4607.5	3127.0	4640.5	740.1387707720762	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.18528993129730226	0.056838274002075195	0.4048271179199219	0.17864274978637695	0.05843228101730347	0.2892311215400696	0.12426523910303917	774.2	774.0	776.0	774.0	774.0	774.0	0.6000000000000001	774.4	774.0	778.0	774.0	774.0	774.0	1.2000000000000002
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.1775874376296997	0.17020034790039062	0.18578648567199707	0.1764218807220459	0.17392736673355103	0.18279540538787842	0.005273647154706898	7213.8	5984.0	9032.0	6048.0	6019.5	8994.0	1464.5677724161485	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.22278709411621095	0.10830473899841309	0.4980196952819824	0.12051618099212646	0.11347216367721558	0.3474525809288025	0.14311172854563475	1420.0	1420.0	1420.0	1420.0	1420.0	1420.0	0.0	1420.0	1420.0	1420.0	1420.0	1420.0	1420.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6618597984313965	0.6492626667022705	0.673628568649292	0.6651935577392578	0.651846170425415	0.6697674989700317	0.009578296801591092	12158.1	9728.0	14603.0	12126.0	9762.25	14572.0	2401.540774169783	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.520249342918396	0.17611098289489746	1.0219271183013916	0.5450353622436523	0.19208061695098877	0.6682949066162109	0.31478807427091554	2229.0	2229.0	2229.0	2229.0	2229.0	2229.0	0.0	2229.0	2229.0	2229.0	2229.0	2229.0	2229.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.7887031316757203	1.7568895816802979	1.8365745544433594	1.7858999967575073	1.7766345739364624	1.8001970648765564	0.022502334837772107	19023.3	14650.0	21985.0	21884.0	14694.5	21910.75	3548.4693615698584	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	0.692021656036377	0.2888364791870117	1.0851428508758545	0.8390071392059326	0.30255019664764404	0.9768560528755188	0.33103706725910687	3272.0	3272.0	3272.0	3272.0	3272.0	3272.0	0.0	3272.0	3272.0	3272.0	3272.0	3272.0	3272.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.808323311805725	3.7917284965515137	3.8252065181732178	3.8092979192733765	3.799164652824402	3.8180201649665833	0.011649892066769718	22400.8	20334.0	30549.0	20395.5	20382.25	20430.5	4028.65091066476	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	0.6396263122558594	0.4025146961212158	1.4786145687103271	0.448846697807312	0.42497360706329346	0.47130733728408813	0.4031036135561786	4465.0	4465.0	4465.0	4465.0	4465.0	4465.0	0.0	4465.0	4465.0	4465.0	4465.0	4465.0	4465.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	3.0	3.0	3.0	3.0	3.0	3.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.537479066848755	7.481658935546875	7.600650787353516	7.529962778091431	7.505949795246124	7.572599411010742	0.041090064876468775	32747.1	27301.0	40961.0	27343.5	27318.5	40862.25	6642.9513237716865	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	1.4726425409317017	0.5963690280914307	4.773568391799927	0.6553624868392944	0.6394917964935303	2.0433088541030884	1.2693280030448295	5909.2	5909.0	5911.0	5909.0	5909.0	5909.0	0.6	5909.4	5909.0	5913.0	5909.0	5909.0	5909.0	1.2

==> simple_C_4_dp1.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	dp1_edges_before_mean	dp1_edges_before_min	dp1_edges_before_max	dp1_edges_before_50_percent	dp1_edges_before_25_percent	dp1_edges_before_75_percent	dp1_edges_before_std	dp1_vertices_before_mean	dp1_vertices_before_min	dp1_vertices_before_max	dp1_vertices_before_50_percent	dp1_vertices_before_25_percent	dp1_vertices_before_75_percent	dp1_vertices_before_std	dp1_transform_time_mean	dp1_transform_time_min	dp1_transform_time_max	dp1_transform_time_50_percent	dp1_transform_time_25_percent	dp1_transform_time_75_percent	dp1_transform_time_std	dp1_edges_after_mean	dp1_edges_after_min	dp1_edges_after_max	dp1_edges_after_50_percent	dp1_edges_after_25_percent	dp1_edges_after_75_percent	dp1_edges_after_std	dp1_vertices_after_mean	dp1_vertices_after_min	dp1_vertices_after_max	dp1_vertices_after_50_percent	dp1_vertices_after_25_percent	dp1_vertices_after_75_percent	dp1_vertices_after_std	dp1_solve_time_mean	dp1_solve_time_min	dp1_solve_time_max	dp1_solve_time_50_percent	dp1_solve_time_25_percent	dp1_solve_time_75_percent	dp1_solve_time_std	dp1_cost_mean	dp1_cost_min	dp1_cost_max	dp1_cost_50_percent	dp1_cost_25_percent	dp1_cost_75_percent	dp1_cost_std	dp1_solution_upperbound_mean	dp1_solution_upperbound_min	dp1_solution_upperbound_max	dp1_solution_upperbound_50_percent	dp1_solution_upperbound_25_percent	dp1_solution_upperbound_75_percent	dp1_solution_upperbound_std	dp1_num_obligatory_components_mean	dp1_num_obligatory_components_min	dp1_num_obligatory_components_max	dp1_num_obligatory_components_50_percent	dp1_num_obligatory_components_25_percent	dp1_num_obligatory_components_75_percent	dp1_num_obligatory_components_std	dp1_num_optimal_solutions_found_mean	dp1_num_optimal_solutions_found_min	dp1_num_optimal_solutions_found_max	dp1_num_optimal_solutions_found_50_percent	dp1_num_optimal_solutions_found_25_percent	dp1_num_optimal_solutions_found_75_percent	dp1_num_optimal_solutions_found_std	dp1_max_optimal_solutions_density_mean	dp1_max_optimal_solutions_density_min	dp1_max_optimal_solutions_density_max	dp1_max_optimal_solutions_density_50_percent	dp1_max_optimal_solutions_density_25_percent	dp1_max_optimal_solutions_density_75_percent	dp1_max_optimal_solutions_density_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.00022180080413818358	0.00021219253540039062	0.00023698806762695312	0.00022220611572265625	0.00021588802337646484	0.00022542476654052734	7.115945893231369e-06	39.1	24.0	68.0	30.5	27.5	53.0	16.32452143249535	22.9	17.0	34.0	21.0	18.5	24.25	5.734980383575867	0.005277895927429199	0.0011715888977050781	0.012884140014648438	0.0034265518188476562	0.002286195755004883	0.00788050889968872	0.00394518972908769	84.0	83.0	87.0	83.0	83.0	85.0	1.3416407864998738	85.0	83.0	87.0	85.0	85.0	85.0	0.8944271909999159	4.0	4.0	4.0	4.0	4.0	4.0	0.0	27.7	7.0	74.0	19.0	10.0	37.5	22.13616949700196	0.9555555555555555	0.7777777777777778	1.0	1.0	0.9166666666666666	1.0	0.0737027731190089
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.004981088638305664	0.0048351287841796875	0.0051195621490478516	0.004964947700500488	0.0049492716789245605	0.005008101463317871	8.159363750077959e-05	47.3	19.0	141.0	30.0	24.75	50.75	36.02790585088176	27.6	15.0	60.0	20.0	19.25	34.25	13.573503600765722	0.005093908309936524	0.0005347728729248047	0.022258758544921875	0.002680063247680664	0.0015270709991455078	0.0041016340255737305	0.006384849838751117	344.2	342.0	346.0	344.0	344.0	344.0	1.077032961426901	344.4	344.0	346.0	344.0	344.0	344.0	0.8	4.0	4.0	4.0	4.0	4.0	4.0	0.0	10.5	5.0	21.0	9.0	7.5	9.0	5.162363799656123	0.9111111111111111	0.5555555555555556	1.0	1.0	0.8333333333333334	1.0	0.14740554623801777
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.03513741493225098	0.03482985496520996	0.03549599647521973	0.03512752056121826	0.03506702184677124	0.035191357135772705	0.0001934349161301784	30.0	19.0	54.0	28.0	27.25	29.75	8.648699324175862	21.7	15.0	37.0	20.5	20.0	21.75	5.514526271584894	0.0014937877655029296	0.0005071163177490234	0.0030312538146972656	0.001161336898803711	0.0007957816123962402	0.0021195411682128906	0.0008987803794820403	778.8	778.0	782.0	778.0	778.0	779.5	1.32664991614216	779.0	778.0	782.0	778.0	778.0	780.0	1.3416407864998738	4.0	4.0	4.0	4.0	4.0	4.0	0.0	9.2	6.0	21.0	8.5	7.0	9.0	4.069397989875161	0.888888888888889	0.6666666666666666	1.0	0.9444444444444444	0.7777777777777778	1.0	0.12171612389003691
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.16145386695861816	0.16047406196594238	0.1627492904663086	0.16132259368896484	0.16115480661392212	0.1616879105567932	0.0005662256257900112	35.0	16.0	54.0	33.0	30.75	41.25	9.602083107326242	25.0	13.0	36.0	24.0	22.5	28.0	5.796550698475776	0.0016871929168701173	0.0004665851593017578	0.004515409469604492	0.0014202594757080078	0.0007680654525756836	0.001957714557647705	0.0011824237899383304	1424.0	1424.0	1424.0	1424.0	1424.0	1424.0	0.0	1424.0	1424.0	1424.0	1424.0	1424.0	1424.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	8.1	4.0	9.0	9.0	8.0	9.0	1.5132745950421558	0.9	0.4444444444444444	1.0	1.0	0.8888888888888888	1.0	0.16814162167135063
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6193352460861206	0.6097404956817627	0.6285879611968994	0.6190385818481445	0.6149036288261414	0.6232566237449646	0.0057423569933544765	28.7	18.0	59.0	26.5	22.75	29.5	10.82635672791175	21.3	15.0	39.0	20.0	17.5	22.5	6.450581369148055	0.0013317823410034179	0.0005526542663574219	0.006197214126586914	0.0006603002548217773	0.0006237030029296875	0.000868380069732666	0.0016559180827233726	2233.2	2233.0	2235.0	2233.0	2233.0	2233.0	0.6	2233.2	2233.0	2235.0	2233.0	2233.0	2233.0	0.6	4.0	4.0	4.0	4.0	4.0	4.0	0.0	6.9	4.0	9.0	7.0	6.0	7.75	1.445683229480096	0.7666666666666666	0.4444444444444444	1.0	0.7777777777777778	0.6666666666666666	0.861111111111111	0.1606314699422329
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.7399274349212646	1.7262141704559326	1.751763105392456	1.7392479181289673	1.7355979084968567	1.7461278438568115	0.007250855770994209	39.0	25.0	61.0	35.5	33.25	39.75	10.601886624558858	27.7	18.0	40.0	26.0	24.25	27.75	6.694027188471824	0.0017609834671020509	0.0007293224334716797	0.00403141975402832	0.001504063606262207	0.0008266568183898926	0.001883089542388916	0.001132819169785477	3276.2	3276.0	3278.0	3276.0	3276.0	3276.0	0.6	3276.2	3276.0	3278.0	3276.0	3276.0	3276.0	0.6	4.0	4.0	4.0	4.0	4.0	4.0	0.0	8.6	6.0	9.0	9.0	9.0	9.0	0.9165151389911681	0.9555555555555555	0.6666666666666666	1.0	1.0	1.0	1.0	0.10183501544346313
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.7651474475860596	3.729574203491211	3.799030065536499	3.7636221647262573	3.748283624649048	3.7819478511810303	0.021834640384406016	30.6	19.0	45.0	30.5	25.75	33.75	7.364781055808788	22.4	15.0	30.0	22.5	19.5	24.75	4.431703961232068	0.0011945009231567384	0.0005249977111816406	0.0030274391174316406	0.0007277727127075195	0.0006667375564575195	0.0015898942947387695	0.000805049417959695	4469.4	4469.0	4471.0	4469.0	4469.0	4469.0	0.7999999999999999	4469.4	4469.0	4471.0	4469.0	4469.0	4469.0	0.7999999999999999	4.0	4.0	4.0	4.0	4.0	4.0	0.0	8.0	6.0	9.0	8.0	7.25	9.0	1.0	0.888888888888889	0.6666666666666666	1.0	0.8888888888888888	0.8055555555555556	1.0	0.11111111111111112
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.5463543891906735	7.48921012878418	7.614116907119751	7.5388792753219604	7.521674692630768	7.578918874263763	0.038989393868022866	31.7	19.0	43.0	32.5	28.25	36.0	6.634003316248794	23.2	15.0	31.0	24.0	21.0	26.0	4.3772137256478585	0.001158285140991211	0.0005376338958740234	0.0022296905517578125	0.000952601432800293	0.0007262229919433594	0.0015682578086853027	0.0005337151617271199	5913.6	5913.0	5915.0	5913.0	5913.0	5914.5	0.9165151389911681	5913.8	5913.0	5917.0	5913.0	5913.0	5914.5	1.32664991614216	4.0	4.0	4.0	4.0	4.0	4.0	0.0	7.9	6.0	9.0	8.0	7.25	8.75	0.9433981132056604	0.8777777777777779	0.6666666666666666	1.0	0.8888888888888888	0.8055555555555556	0.9722222222222222	0.10482201257840672

==> simple_C_4_dp2.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	dp2_edges_before_mean	dp2_edges_before_min	dp2_edges_before_max	dp2_edges_before_50_percent	dp2_edges_before_25_percent	dp2_edges_before_75_percent	dp2_edges_before_std	dp2_vertices_before_mean	dp2_vertices_before_min	dp2_vertices_before_max	dp2_vertices_before_50_percent	dp2_vertices_before_25_percent	dp2_vertices_before_75_percent	dp2_vertices_before_std	dp2_transform_time_mean	dp2_transform_time_min	dp2_transform_time_max	dp2_transform_time_50_percent	dp2_transform_time_25_percent	dp2_transform_time_75_percent	dp2_transform_time_std	dp2_edges_after_mean	dp2_edges_after_min	dp2_edges_after_max	dp2_edges_after_50_percent	dp2_edges_after_25_percent	dp2_edges_after_75_percent	dp2_edges_after_std	dp2_vertices_after_mean	dp2_vertices_after_min	dp2_vertices_after_max	dp2_vertices_after_50_percent	dp2_vertices_after_25_percent	dp2_vertices_after_75_percent	dp2_vertices_after_std	dp2_solve_time_mean	dp2_solve_time_min	dp2_solve_time_max	dp2_solve_time_50_percent	dp2_solve_time_25_percent	dp2_solve_time_75_percent	dp2_solve_time_std	dp2_cost_mean	dp2_cost_min	dp2_cost_max	dp2_cost_50_percent	dp2_cost_25_percent	dp2_cost_75_percent	dp2_cost_std	dp2_solution_upperbound_mean	dp2_solution_upperbound_min	dp2_solution_upperbound_max	dp2_solution_upperbound_50_percent	dp2_solution_upperbound_25_percent	dp2_solution_upperbound_75_percent	dp2_solution_upperbound_std	dp2_num_obligatory_components_mean	dp2_num_obligatory_components_min	dp2_num_obligatory_components_max	dp2_num_obligatory_components_50_percent	dp2_num_obligatory_components_25_percent	dp2_num_obligatory_components_75_percent	dp2_num_obligatory_components_std	dp2_num_optimal_solutions_found_mean	dp2_num_optimal_solutions_found_min	dp2_num_optimal_solutions_found_max	dp2_num_optimal_solutions_found_50_percent	dp2_num_optimal_solutions_found_25_percent	dp2_num_optimal_solutions_found_75_percent	dp2_num_optimal_solutions_found_std	dp2_max_optimal_solutions_density_mean	dp2_max_optimal_solutions_density_min	dp2_max_optimal_solutions_density_max	dp2_max_optimal_solutions_density_50_percent	dp2_max_optimal_solutions_density_25_percent	dp2_max_optimal_solutions_density_75_percent	dp2_max_optimal_solutions_density_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	8.611679077148437e-05	5.030632019042969e-05	0.0001201629638671875	8.45193862915039e-05	6.306171417236328e-05	0.00011295080184936523	2.598473769079587e-05	868.8	317.0	1532.0	804.5	512.0	1256.75	439.82878486974903	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.17764298915863036	0.021671533584594727	0.3847935199737549	0.12436699867248535	0.08368569612503052	0.30187851190567017	0.1271254424395632	84.0	83.0	87.0	83.0	83.0	85.0	1.3416407864998738	7057.2	5808.0	8566.0	6929.0	6424.75	7864.75	885.9313517423345	4.0	4.0	4.0	4.0	4.0	4.0	0.0	28.8	6.0	81.0	21.0	10.0	31.25	24.72165043034142	0.9333333333333332	0.6666666666666666	1.0	1.0	0.9166666666666666	1.0	0.11331154474650633
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.0004204750061035156	0.00035190582275390625	0.0005826950073242188	0.0003986358642578125	0.0003898739814758301	0.0004265904426574707	6.3994691120553e-05	2317.7	1156.0	5301.0	1970.0	1808.25	2133.0	1141.431298852454	332.0	332.0	332.0	332.0	332.0	332.0	0.0	1.0299149036407471	0.13063573837280273	4.276254653930664	0.5483994483947754	0.4608810544013977	0.770757257938385	1.1908513519773407	344.2	342.0	346.0	344.0	344.0	344.0	1.077032961426901	112174.0	95842.0	128038.0	113342.0	103948.75	120189.5	10089.082882006669	4.0	4.0	4.0	4.0	4.0	4.0	0.0	9.7	3.0	21.0	9.0	6.25	9.0	5.514526271584895	0.8333333333333333	0.3333333333333333	1.0	1.0	0.6944444444444444	1.0	0.2290614236454256
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.0018080711364746095	0.001697540283203125	0.0019512176513671875	0.0018045902252197266	0.0017452239990234375	0.0018595457077026367	7.693174618315248e-05	3737.9	2675.0	6460.0	3436.0	2865.25	4006.0	1133.6854457917327	766.0	766.0	766.0	766.0	766.0	766.0	0.0	1.7899718046188355	0.6479697227478027	4.4066321849823	1.4318066835403442	0.8698467016220093	2.4532827734947205	1.1591708530240425	778.8	778.0	782.0	778.0	778.0	779.5	1.32664991614216	551010.8	432526.0	661805.0	543261.5	495253.5	600538.75	72851.68480110806	4.0	4.0	4.0	4.0	4.0	4.0	0.0	9.2	6.0	22.0	8.5	7.0	9.0	4.422668877499197	0.8777777777777777	0.6666666666666666	1.0	0.9444444444444444	0.7777777777777778	1.0	0.1356283957303745
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.006841254234313965	0.0066068172454833984	0.007328987121582031	0.006786465644836426	0.006688833236694336	0.006970703601837158	0.00021078505676083207	7604.1	4936.0	14755.0	6343.0	4936.0	9152.5	3102.7931432823557	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	9.901525211334228	2.409888982772827	34.59266138076782	5.753806948661804	2.6963197588920593	12.489454925060272	9.68637783369874	1424.0	1424.0	1424.0	1424.0	1424.0	1424.0	0.0	1832358.6	1498357.0	2160888.0	1839589.5	1687800.0	1984689.0	199351.63372553536	4.0	4.0	4.0	4.0	4.0	4.0	0.0	8.2	5.0	9.0	9.0	8.0	9.0	1.2489995996796797	0.9111111111111111	0.5555555555555556	1.0	1.0	0.8888888888888888	1.0	0.13877773329774218
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.016816091537475587	0.016538619995117188	0.018096923828125	0.016575336456298828	0.016561508178710938	0.016857504844665527	0.00046381719974366355	11302.2	7767.0	32051.0	7767.0	7767.0	9429.0	7402.734802760397	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	25.859590768814087	7.143975019454956	144.076584815979	8.441704630851746	8.023828268051147	16.782367289066315	40.49613514920897	2233.2	2233.0	2235.0	2233.0	2233.0	2233.0	0.6	4472928.0	3111386.0	5610626.0	4317524.5	4122466.25	5014284.75	677084.711005942	4.0	4.0	4.0	4.0	4.0	4.0	0.0	7.3	4.0	9.0	7.0	6.25	9.0	1.6155494421403513	0.8111111111111111	0.4444444444444444	1.0	0.7777777777777778	0.6944444444444444	1.0	0.17950549357115014
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	0.0356104850769043	0.035204172134399414	0.036147356033325195	0.03561437129974365	0.03544962406158447	0.03566175699234009	0.00025633873313746057	14676.6	11418.0	17935.0	14677.0	12232.75	17119.75	2523.894181616971	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	54.3207453250885	22.485993146896362	129.60006761550903	50.9397759437561	31.236671566963196	57.32750403881073	30.20018636405993	3276.2	3276.0	3278.0	3276.0	3276.0	3276.0	0.6	8282846.5	5317217.0	10877505.0	8385440.0	7358936.25	9356237.0	1508328.4837751524	4.0	4.0	4.0	4.0	4.0	4.0	0.0	8.3	5.0	9.0	9.0	8.25	9.0	1.2688577540449522	0.9222222222222222	0.5555555555555556	1.0	1.0	0.9166666666666666	1.0	0.14098419489388356
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	0.06563084125518799	0.06506896018981934	0.06743049621582031	0.06534063816070557	0.0651775598526001	0.06555420160293579	0.0007117104168169651	21375.8	15593.0	46721.0	15593.0	15593.0	20045.0	9954.309868594608	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	109.35623166561126	40.42139530181885	461.47171568870544	45.36843764781952	43.4848136305809	91.75514227151871	125.89389074134704	4469.4	4469.0	4471.0	4469.0	4469.0	4469.0	0.7999999999999999	17002091.8	12984892.0	18866348.0	18265633.0	16021037.25	18559116.5	2187129.1079897317	4.0	4.0	4.0	4.0	4.0	4.0	0.0	8.7	7.0	9.0	9.0	9.0	9.0	0.6403124237432849	0.9666666666666666	0.7777777777777778	1.0	1.0	1.0	1.0	0.07114582486036498
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	0.11397464275360107	0.11320734024047852	0.11541032791137695	0.11379337310791016	0.11349290609359741	0.1140129566192627	0.000684318424211473	25952.0	20647.0	44219.0	23595.0	20647.0	26543.0	7193.75758557376	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	148.65672361850739	72.98239207267761	313.340411901474	120.75946497917175	82.63965791463852	181.3603259921074	81.43260623548063	5913.6	5913.0	5915.0	5913.0	5913.0	5914.5	0.9165151389911681	29334814.0	22294754.0	35451851.0	29365251.5	24947153.0	34119750.75	4886204.937016457	4.0	4.0	4.0	4.0	4.0	4.0	0.0	8.5	7.0	9.0	9.0	8.0	9.0	0.6708203932499369	0.9444444444444444	0.7777777777777778	1.0	1.0	0.8888888888888888	1.0	0.07453559924999299

==> simple_C_4_ex1lb.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	ex1lb_edges_before_mean	ex1lb_edges_before_min	ex1lb_edges_before_max	ex1lb_edges_before_50_percent	ex1lb_edges_before_25_percent	ex1lb_edges_before_75_percent	ex1lb_edges_before_std	ex1lb_vertices_before_mean	ex1lb_vertices_before_min	ex1lb_vertices_before_max	ex1lb_vertices_before_50_percent	ex1lb_vertices_before_25_percent	ex1lb_vertices_before_75_percent	ex1lb_vertices_before_std	ex1lb_transform_time_mean	ex1lb_transform_time_min	ex1lb_transform_time_max	ex1lb_transform_time_50_percent	ex1lb_transform_time_25_percent	ex1lb_transform_time_75_percent	ex1lb_transform_time_std	ex1lb_edges_after_mean	ex1lb_edges_after_min	ex1lb_edges_after_max	ex1lb_edges_after_50_percent	ex1lb_edges_after_25_percent	ex1lb_edges_after_75_percent	ex1lb_edges_after_std	ex1lb_vertices_after_mean	ex1lb_vertices_after_min	ex1lb_vertices_after_max	ex1lb_vertices_after_50_percent	ex1lb_vertices_after_25_percent	ex1lb_vertices_after_75_percent	ex1lb_vertices_after_std	ex1lb_solve_time_mean	ex1lb_solve_time_min	ex1lb_solve_time_max	ex1lb_solve_time_50_percent	ex1lb_solve_time_25_percent	ex1lb_solve_time_75_percent	ex1lb_solve_time_std	ex1lb_cost_mean	ex1lb_cost_min	ex1lb_cost_max	ex1lb_cost_50_percent	ex1lb_cost_25_percent	ex1lb_cost_75_percent	ex1lb_cost_std	ex1lb_solution_upperbound_mean	ex1lb_solution_upperbound_min	ex1lb_solution_upperbound_max	ex1lb_solution_upperbound_50_percent	ex1lb_solution_upperbound_25_percent	ex1lb_solution_upperbound_75_percent	ex1lb_solution_upperbound_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.001314258575439453	0.0011713504791259766	0.0017077922821044922	0.001200556755065918	0.0011800527572631836	0.0013823509216308594	0.00019581923881256886	339.2	301.0	463.0	310.0	304.25	323.25	60.375160455273324	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.07913720607757568	0.020407676696777344	0.13921809196472168	0.0791923999786377	0.06490331888198853	0.09446531534194946	0.03539404299336431	84.0	83.0	87.0	83.0	83.0	85.0	1.3416407864998738	85.0	83.0	87.0	85.0	85.0	85.0	0.8944271909999159
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.011753487586975097	0.01078176498413086	0.014943361282348633	0.011026501655578613	0.010882079601287842	0.01146024465560913	0.0014689155609388163	2052.3	1783.0	2994.0	1834.5	1815.5	1869.75	449.98712203795344	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.800597095489502	0.12868547439575195	4.2201988697052	0.3691612482070923	0.34040141105651855	0.40915489196777344	1.1742780332374105	344.2	342.0	346.0	344.0	344.0	344.0	1.077032961426901	344.4	344.0	346.0	344.0	344.0	344.0	0.8
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.04855389595031738	0.0478973388671875	0.049370765686035156	0.04847848415374756	0.048230767250061035	0.04876506328582764	0.0004709956320711407	4621.9	4589.0	4668.0	4617.0	4607.25	4635.75	23.704219033750093	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.8522378444671631	0.49111461639404297	1.152040719985962	0.8502953052520752	0.7250609993934631	1.0263364911079407	0.19753585061587467	778.8	778.0	782.0	778.0	778.0	779.5	1.32664991614216	779.0	778.0	782.0	778.0	778.0	780.0	1.3416407864998738
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.1888446569442749	0.1841752529144287	0.19275784492492676	0.18933379650115967	0.18723833560943604	0.19058549404144287	0.0025972755019836326	8984.9	8871.0	9062.0	8983.0	8960.75	9012.25	53.60680926897253	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	2.6672079086303713	2.3213350772857666	2.9292044639587402	2.7157931327819824	2.5490508675575256	2.770040273666382	0.1874175459446437	1424.0	1424.0	1424.0	1424.0	1424.0	1424.0	0.0	1424.0	1424.0	1424.0	1424.0	1424.0	1424.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6779095888137817	0.6722052097320557	0.6906564235687256	0.6771225929260254	0.674330472946167	0.6783658266067505	0.005281081504677656	14588.2	14511.0	14635.0	14607.0	14552.75	14623.75	42.016187356779525	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	5.070725965499878	4.290799140930176	6.979139566421509	4.72531270980835	4.544480204582214	5.199437260627747	0.8197824933991557	2233.2	2233.0	2235.0	2233.0	2233.0	2233.0	0.6	2233.2	2233.0	2235.0	2233.0	2233.0	2233.0	0.6
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.8106788873672486	1.7965028285980225	1.8370740413665771	1.8064409494400024	1.8030810356140137	1.819337785243988	0.012380313555953912	21901.1	21823.0	21965.0	21909.0	21876.25	21919.25	38.59391143690932	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	9.399094200134277	6.953792095184326	11.018302917480469	9.479151368141174	8.488534033298492	10.71923542022705	1.3677926894107701	3276.2	3276.0	3278.0	3276.0	3276.0	3276.0	0.6	3276.2	3276.0	3278.0	3276.0	3276.0	3276.0	0.6
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.905712532997131	3.8592379093170166	3.989375114440918	3.8901461362838745	3.8797895312309265	3.9187434911727905	0.03804200717752567	30463.3	30361.0	30542.0	30485.5	30430.0	30505.5	61.53706200331634	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	12.653410458564759	9.050121545791626	17.732895851135254	11.415454983711243	10.662179946899414	15.106329500675201	2.7706698804357135	4469.4	4469.0	4471.0	4469.0	4469.0	4469.0	0.7999999999999999	4469.4	4469.0	4471.0	4469.0	4469.0	4469.0	0.7999999999999999
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.632749676704407	7.56310510635376	7.726875066757202	7.630298495292664	7.622793972492218	7.635904908180237	0.039864663644866516	40867.6	40814.0	40909.0	40863.0	40854.5	40896.5	30.13038333642637	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	15.566605591773987	11.192613363265991	23.761292219161987	12.756799459457397	11.791747450828552	19.58803415298462	4.857624143020184	5913.6	5913.0	5915.0	5913.0	5913.0	5914.5	0.9165151389911681	5913.8	5913.0	5917.0	5913.0	5913.0	5914.5	1.32664991614216

==> simple_C_4_ex2lb.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	ex2lb_edges_before_mean	ex2lb_edges_before_min	ex2lb_edges_before_max	ex2lb_edges_before_50_percent	ex2lb_edges_before_25_percent	ex2lb_edges_before_75_percent	ex2lb_edges_before_std	ex2lb_vertices_before_mean	ex2lb_vertices_before_min	ex2lb_vertices_before_max	ex2lb_vertices_before_50_percent	ex2lb_vertices_before_25_percent	ex2lb_vertices_before_75_percent	ex2lb_vertices_before_std	ex2lb_transform_time_mean	ex2lb_transform_time_min	ex2lb_transform_time_max	ex2lb_transform_time_50_percent	ex2lb_transform_time_25_percent	ex2lb_transform_time_75_percent	ex2lb_transform_time_std	ex2lb_edges_after_mean	ex2lb_edges_after_min	ex2lb_edges_after_max	ex2lb_edges_after_50_percent	ex2lb_edges_after_25_percent	ex2lb_edges_after_75_percent	ex2lb_edges_after_std	ex2lb_vertices_after_mean	ex2lb_vertices_after_min	ex2lb_vertices_after_max	ex2lb_vertices_after_50_percent	ex2lb_vertices_after_25_percent	ex2lb_vertices_after_75_percent	ex2lb_vertices_after_std	ex2lb_solve_time_mean	ex2lb_solve_time_min	ex2lb_solve_time_max	ex2lb_solve_time_50_percent	ex2lb_solve_time_25_percent	ex2lb_solve_time_75_percent	ex2lb_solve_time_std	ex2lb_cost_mean	ex2lb_cost_min	ex2lb_cost_max	ex2lb_cost_50_percent	ex2lb_cost_25_percent	ex2lb_cost_75_percent	ex2lb_cost_std	ex2lb_solution_upperbound_mean	ex2lb_solution_upperbound_min	ex2lb_solution_upperbound_max	ex2lb_solution_upperbound_50_percent	ex2lb_solution_upperbound_25_percent	ex2lb_solution_upperbound_75_percent	ex2lb_solution_upperbound_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.0010640859603881837	0.0009543895721435547	0.001314401626586914	0.0009851455688476562	0.0009788870811462402	0.001106560230255127	0.0001327090347139716	339.2	301.0	463.0	310.0	304.25	323.25	60.375160455273324	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.07188022136688232	0.010747194290161133	0.1864008903503418	0.0420682430267334	0.028523802757263184	0.11951684951782227	0.06065774889240144	84.0	83.0	87.0	83.0	83.0	85.0	1.3416407864998738	85.0	83.0	87.0	85.0	85.0	85.0	0.8944271909999159
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.010196042060852051	0.009476184844970703	0.01257014274597168	0.009619355201721191	0.009555280208587646	0.00986945629119873	0.0011356883564525324	2052.3	1783.0	2994.0	1834.5	1815.5	1869.75	449.98712203795344	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.15637974739074706	0.04712533950805664	0.5851695537567139	0.11029338836669922	0.09620553255081177	0.13488692045211792	0.14671347127557094	344.2	342.0	346.0	344.0	344.0	344.0	1.077032961426901	344.4	344.0	346.0	344.0	344.0	344.0	0.8
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.04504117965698242	0.04452872276306152	0.04689836502075195	0.0447540283203125	0.04463088512420654	0.045192837715148926	0.0006760860093073204	4621.9	4589.0	4668.0	4617.0	4607.25	4635.75	23.704219033750093	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.21532294750213624	0.11367940902709961	0.4070296287536621	0.19810080528259277	0.14596331119537354	0.2523053288459778	0.09014356566434514	778.8	778.0	782.0	778.0	778.0	779.5	1.32664991614216	779.0	778.0	782.0	778.0	778.0	780.0	1.3416407864998738
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.1840676784515381	0.18146371841430664	0.18820786476135254	0.18336236476898193	0.18176454305648804	0.1861640214920044	0.0024817060693483562	8984.9	8871.0	9062.0	8983.0	8960.75	9012.25	53.60680926897253	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.39901485443115237	0.21493196487426758	0.8094000816345215	0.3128674030303955	0.23138093948364258	0.42081356048583984	0.21682501557155842	1424.0	1424.0	1424.0	1424.0	1424.0	1424.0	0.0	1424.0	1424.0	1424.0	1424.0	1424.0	1424.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6686867237091064	0.6571943759918213	0.6754615306854248	0.669424295425415	0.6655071377754211	0.6734325885772705	0.005501666734436653	14588.2	14511.0	14635.0	14607.0	14552.75	14623.75	42.016187356779525	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6542345762252808	0.36772942543029785	2.0995826721191406	0.4108840227127075	0.3918365240097046	0.707710862159729	0.5071763952135481	2233.2	2233.0	2235.0	2233.0	2233.0	2233.0	0.6	2233.2	2233.0	2235.0	2233.0	2233.0	2233.0	0.6
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.779340672492981	1.7642793655395508	1.7917509078979492	1.778490662574768	1.7757074236869812	1.7844969630241394	0.00763804348869598	21901.1	21823.0	21965.0	21909.0	21876.25	21919.25	38.59391143690932	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	0.8976221084594727	0.6458215713500977	1.0922293663024902	0.9659377336502075	0.7408460378646851	1.0149978995323181	0.15774405146420475	3276.2	3276.0	3278.0	3276.0	3276.0	3276.0	0.6	3276.2	3276.0	3278.0	3276.0	3276.0	3276.0	0.6
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.8322357416152952	3.807079315185547	3.847945213317871	3.837137818336487	3.821982741355896	3.8439472317695618	0.014258347416874375	30463.3	30361.0	30542.0	30485.5	30430.0	30505.5	61.53706200331634	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	1.3875428438186646	1.009559154510498	2.4398410320281982	1.0539050102233887	1.0182452201843262	1.4454126954078674	0.5382666774909692	4469.4	4469.0	4471.0	4469.0	4469.0	4469.0	0.7999999999999999	4469.4	4469.0	4471.0	4469.0	4469.0	4469.0	0.7999999999999999
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	4.0	4.0	4.0	4.0	4.0	4.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.554667043685913	7.505667448043823	7.575982570648193	7.557239413261414	7.546576619148254	7.573018908500671	0.021368564622448464	40867.6	40814.0	40909.0	40863.0	40854.5	40896.5	30.13038333642637	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	2.0965718269348144	1.5507194995880127	3.7012336254119873	1.8047878742218018	1.5585139989852905	2.1834830045700073	0.7187108439461025	5913.6	5913.0	5915.0	5913.0	5913.0	5914.5	0.9165151389911681	5913.8	5913.0	5917.0	5913.0	5913.0	5914.5	1.32664991614216

==> simple_C_5_dp1.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	dp1_edges_before_mean	dp1_edges_before_min	dp1_edges_before_max	dp1_edges_before_50_percent	dp1_edges_before_25_percent	dp1_edges_before_75_percent	dp1_edges_before_std	dp1_vertices_before_mean	dp1_vertices_before_min	dp1_vertices_before_max	dp1_vertices_before_50_percent	dp1_vertices_before_25_percent	dp1_vertices_before_75_percent	dp1_vertices_before_std	dp1_transform_time_mean	dp1_transform_time_min	dp1_transform_time_max	dp1_transform_time_50_percent	dp1_transform_time_25_percent	dp1_transform_time_75_percent	dp1_transform_time_std	dp1_edges_after_mean	dp1_edges_after_min	dp1_edges_after_max	dp1_edges_after_50_percent	dp1_edges_after_25_percent	dp1_edges_after_75_percent	dp1_edges_after_std	dp1_vertices_after_mean	dp1_vertices_after_min	dp1_vertices_after_max	dp1_vertices_after_50_percent	dp1_vertices_after_25_percent	dp1_vertices_after_75_percent	dp1_vertices_after_std	dp1_solve_time_mean	dp1_solve_time_min	dp1_solve_time_max	dp1_solve_time_50_percent	dp1_solve_time_25_percent	dp1_solve_time_75_percent	dp1_solve_time_std	dp1_cost_mean	dp1_cost_min	dp1_cost_max	dp1_cost_50_percent	dp1_cost_25_percent	dp1_cost_75_percent	dp1_cost_std	dp1_solution_upperbound_mean	dp1_solution_upperbound_min	dp1_solution_upperbound_max	dp1_solution_upperbound_50_percent	dp1_solution_upperbound_25_percent	dp1_solution_upperbound_75_percent	dp1_solution_upperbound_std	dp1_num_obligatory_components_mean	dp1_num_obligatory_components_min	dp1_num_obligatory_components_max	dp1_num_obligatory_components_50_percent	dp1_num_obligatory_components_25_percent	dp1_num_obligatory_components_75_percent	dp1_num_obligatory_components_std	dp1_num_optimal_solutions_found_mean	dp1_num_optimal_solutions_found_min	dp1_num_optimal_solutions_found_max	dp1_num_optimal_solutions_found_50_percent	dp1_num_optimal_solutions_found_25_percent	dp1_num_optimal_solutions_found_75_percent	dp1_num_optimal_solutions_found_std	dp1_max_optimal_solutions_density_mean	dp1_max_optimal_solutions_density_min	dp1_max_optimal_solutions_density_max	dp1_max_optimal_solutions_density_50_percent	dp1_max_optimal_solutions_density_25_percent	dp1_max_optimal_solutions_density_75_percent	dp1_max_optimal_solutions_density_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.00022783279418945313	0.00021648406982421875	0.00026106834411621094	0.0002244710922241211	0.00022011995315551758	0.00022923946380615234	1.2277144749007114e-05	76.5	47.0	101.0	76.5	68.25	86.0	14.72582765076381	39.0	32.0	46.0	39.0	34.25	43.75	5.039841267341661	0.22785089015960694	0.12312674522399902	0.6035220623016357	0.1875513792037964	0.16825532913208008	0.21377325057983398	0.13013886431367813	89.5	87.0	95.0	89.0	87.5	90.75	2.3345235059857505	90.8	89.0	95.0	90.0	89.0	91.0	2.2715633383201093	5.0	5.0	5.0	5.0	5.0	5.0	0.0	60.4	13.0	178.0	49.0	37.25	60.75	44.70838847464758	0.8591247139588101	0.5652173913043478	1.0	0.9130434782608695	0.8108552631578947	0.9891304347826086	0.15646799524693522
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.004879140853881836	0.004796743392944336	0.0049784183502197266	0.0048792362213134766	0.004838049411773682	0.0049187541007995605	5.2938825523238195e-05	81.4	32.0	146.0	79.0	69.5	90.0	27.353975945006606	46.3	22.0	65.0	46.0	45.0	51.25	10.982258419833327	0.21968445777893067	0.025295495986938477	0.9032416343688965	0.16829466819763184	0.07313758134841919	0.22644251585006714	0.24131717655503573	347.2	346.0	350.0	347.0	346.0	348.0	1.32664991614216	347.8	346.0	350.0	348.0	348.0	348.0	1.077032961426901	5.0	5.0	5.0	5.0	5.0	5.0	0.0	40.7	19.0	90.0	31.0	20.25	56.25	23.592583580439	0.8782608695652174	0.6521739130434783	1.0	0.8913043478260869	0.8369565217391304	0.9782608695652174	0.10964800185146514
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.03528459072113037	0.03456568717956543	0.03571915626525879	0.035361289978027344	0.03526318073272705	0.035404205322265625	0.0002925400638732038	68.9	36.0	114.0	64.5	45.0	86.75	27.43884108339855	42.6	24.0	70.0	41.0	30.0	50.5	14.270248771482578	0.11152787208557129	0.014007568359375	0.3832359313964844	0.05567765235900879	0.03992629051208496	0.12803983688354492	0.11060401769215562	781.6	780.0	784.0	782.0	780.5	782.0	1.2	782.2	780.0	786.0	782.0	782.0	782.0	1.4	5.0	5.0	5.0	5.0	5.0	5.0	0.0	32.4	16.0	52.0	25.0	21.25	47.5	13.807244475274565	0.8956521739130434	0.6086956521739131	1.0	0.9565217391304348	0.8804347826086957	0.9891304347826086	0.12927016302016092
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.16362619400024414	0.16257262229919434	0.16566753387451172	0.16351008415222168	0.16318249702453613	0.16392439603805542	0.0008326899313126912	77.6	36.0	153.0	61.5	52.0	99.5	34.840206658399715	48.2	27.0	77.0	43.5	35.5	60.75	15.289211882893115	0.0892683982849121	0.013886451721191406	0.3119988441467285	0.045438289642333984	0.03837394714355469	0.09345638751983643	0.09009459633667262	1428.0	1426.0	1430.0	1428.0	1428.0	1428.0	0.8944271909999159	1428.2	1426.0	1432.0	1428.0	1428.0	1428.0	1.4000000000000001	5.0	5.0	5.0	5.0	5.0	5.0	0.0	23.9	14.0	42.0	21.0	20.0	22.75	8.203048213926333	0.8739130434782607	0.6086956521739131	1.0	0.8913043478260869	0.8369565217391304	0.9456521739130436	0.10371182992936141
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6243881702423095	0.6223394870758057	0.6276617050170898	0.6232781410217285	0.6230385899543762	0.625950276851654	0.0019519597127752868	89.9	49.0	147.0	84.5	73.5	106.75	26.912636437183185	52.9	35.0	70.0	55.0	46.25	58.25	10.653168542738822	0.1584306001663208	0.032614707946777344	0.5245676040649414	0.12830829620361328	0.05419909954071045	0.18438255786895752	0.1395946002674943	2236.0	2235.0	2237.0	2236.0	2235.0	2237.0	1.0	2236.8	2235.0	2237.0	2237.0	2237.0	2237.0	0.6	5.0	5.0	5.0	5.0	5.0	5.0	0.0	39.7	20.0	80.0	31.5	23.0	56.0	19.935144845222467	0.9521739130434783	0.8695652173913043	1.0	0.9565217391304348	0.9130434782608695	1.0	0.04938181170261109
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.7484203100204467	1.7392210960388184	1.7591149806976318	1.7473222017288208	1.7447906136512756	1.7528697848320007	0.005982843011211772	68.0	31.0	142.0	41.0	35.75	105.75	41.708512320628266	43.8	22.0	83.0	30.0	25.5	63.25	22.7806935803105	0.08862981796264649	0.013055086135864258	0.31120872497558594	0.03082716464996338	0.018139541149139404	0.11230462789535522	0.10292010615620416	3279.4	3278.0	3282.0	3280.0	3278.0	3280.0	1.2806248474865698	3279.8	3278.0	3284.0	3280.0	3278.5	3280.0	1.661324772583615	5.0	5.0	5.0	5.0	5.0	5.0	0.0	25.4	17.0	36.0	22.5	22.0	30.5	6.3118935352238	0.9260869565217392	0.6521739130434783	1.0	0.9565217391304348	0.9239130434782608	0.9891304347826086	0.09924097574359417
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.810713529586792	3.7708921432495117	3.839124917984009	3.8164693117141724	3.794702112674713	3.829476058483124	0.02393312856132244	59.7	32.0	105.0	49.0	39.5	76.75	26.12680615766114	41.4	24.0	70.0	35.0	29.25	52.0	15.963708842245902	0.040357112884521484	0.012722492218017578	0.10575675964355469	0.02572154998779297	0.014706552028656006	0.045167386531829834	0.034340870292008115	4473.0	4473.0	4473.0	4473.0	4473.0	4473.0	0.0	4473.0	4473.0	4473.0	4473.0	4473.0	4473.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	18.9	9.0	23.0	19.5	18.25	22.0	4.205948168962618	0.8217391304347826	0.391304347826087	1.0	0.8478260869565217	0.7934782608695653	0.9565217391304348	0.18286731169402687
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.591741824150086	7.538659334182739	7.70033597946167	7.596939444541931	7.549310028553009	7.609980404376984	0.045921234104175465	70.5	32.0	113.0	67.5	51.75	92.0	25.17637781731121	46.9	23.0	67.0	46.5	36.25	58.75	14.272000560538105	0.06928882598876954	0.013341188430786133	0.2900073528289795	0.05038297176361084	0.018425405025482178	0.06928688287734985	0.07854299373049106	5916.8	5915.0	5919.0	5917.0	5917.0	5917.0	1.077032961426901	5917.2	5917.0	5919.0	5917.0	5917.0	5917.0	0.6	5.0	5.0	5.0	5.0	5.0	5.0	0.0	30.8	20.0	66.0	23.0	22.25	29.5	14.524462124292244	0.9695652173913043	0.8695652173913043	1.0	1.0	0.9565217391304348	1.0	0.043695111396177794

==> simple_C_5_dp2.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	dp2_edges_before_mean	dp2_edges_before_min	dp2_edges_before_max	dp2_edges_before_50_percent	dp2_edges_before_25_percent	dp2_edges_before_75_percent	dp2_edges_before_std	dp2_vertices_before_mean	dp2_vertices_before_min	dp2_vertices_before_max	dp2_vertices_before_50_percent	dp2_vertices_before_25_percent	dp2_vertices_before_75_percent	dp2_vertices_before_std	dp2_transform_time_mean	dp2_transform_time_min	dp2_transform_time_max	dp2_transform_time_50_percent	dp2_transform_time_25_percent	dp2_transform_time_75_percent	dp2_transform_time_std	dp2_edges_after_mean	dp2_edges_after_min	dp2_edges_after_max	dp2_edges_after_50_percent	dp2_edges_after_25_percent	dp2_edges_after_75_percent	dp2_edges_after_std	dp2_vertices_after_mean	dp2_vertices_after_min	dp2_vertices_after_max	dp2_vertices_after_50_percent	dp2_vertices_after_25_percent	dp2_vertices_after_75_percent	dp2_vertices_after_std	dp2_solve_time_mean	dp2_solve_time_min	dp2_solve_time_max	dp2_solve_time_50_percent	dp2_solve_time_25_percent	dp2_solve_time_75_percent	dp2_solve_time_std	dp2_cost_mean	dp2_cost_min	dp2_cost_max	dp2_cost_50_percent	dp2_cost_25_percent	dp2_cost_75_percent	dp2_cost_std	dp2_solution_upperbound_mean	dp2_solution_upperbound_min	dp2_solution_upperbound_max	dp2_solution_upperbound_50_percent	dp2_solution_upperbound_25_percent	dp2_solution_upperbound_75_percent	dp2_solution_upperbound_std	dp2_num_obligatory_components_mean	dp2_num_obligatory_components_min	dp2_num_obligatory_components_max	dp2_num_obligatory_components_50_percent	dp2_num_obligatory_components_25_percent	dp2_num_obligatory_components_75_percent	dp2_num_obligatory_components_std	dp2_num_optimal_solutions_found_mean	dp2_num_optimal_solutions_found_min	dp2_num_optimal_solutions_found_max	dp2_num_optimal_solutions_found_50_percent	dp2_num_optimal_solutions_found_25_percent	dp2_num_optimal_solutions_found_75_percent	dp2_num_optimal_solutions_found_std	dp2_max_optimal_solutions_density_mean	dp2_max_optimal_solutions_density_min	dp2_max_optimal_solutions_density_max	dp2_max_optimal_solutions_density_50_percent	dp2_max_optimal_solutions_density_25_percent	dp2_max_optimal_solutions_density_75_percent	dp2_max_optimal_solutions_density_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	8.03232192993164e-05	6.246566772460938e-05	0.00010848045349121094	8.237361907958984e-05	6.914138793945312e-05	8.624792098999023e-05	1.2910954936608326e-05	834.4	516.0	1284.0	910.5	622.0	928.0	220.72027546195207	73.0	73.0	73.0	73.0	73.0	73.0	0.0	3.594412922859192	1.6089608669281006	8.56160569190979	3.009181499481201	2.118955612182617	4.195553183555603	2.0616838599530563	89.5	87.0	95.0	89.0	87.5	90.75	2.3345235059857505	6945.3	6000.0	8195.0	6885.0	6413.25	7450.5	663.0215758178613	5.0	5.0	5.0	5.0	5.0	5.0	0.0	58.7	12.0	181.0	46.5	27.25	58.0	47.025631308893665	0.8158180778032037	0.47368421052631576	1.0	0.8558352402745995	0.6752717391304348	1.0	0.19476311049426295
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.00048191547393798827	0.0004010200500488281	0.0005717277526855469	0.00047278404235839844	0.00044208765029907227	0.0005229711532592773	5.0941302753932356e-05	3282.6	1810.0	4998.0	2940.5	2536.75	4193.0	975.9722537039668	332.0	332.0	332.0	332.0	332.0	332.0	0.0	28.03335509300232	4.116056203842163	106.00658583641052	16.344082236289978	10.091878175735474	27.98778474330902	28.976476648995227	347.2	346.0	350.0	347.0	346.0	348.0	1.32664991614216	122870.9	111369.0	131735.0	123054.0	120907.75	126183.75	5218.741255322015	5.0	5.0	5.0	5.0	5.0	5.0	0.0	40.6	20.0	82.0	35.0	22.25	57.25	20.333224043422135	0.9093821510297483	0.6956521739130435	1.0	0.9347826086956521	0.8804347826086957	0.9891304347826086	0.0952626934116338
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.0018876552581787109	0.0017037391662597656	0.002395153045654297	0.0018210411071777344	0.0017644166946411133	0.0019235610961914062	0.00019415153196733625	6306.7	3437.0	13201.0	5334.5	4386.5	6467.25	2806.784674676702	766.0	766.0	766.0	766.0	766.0	766.0	0.0	74.34296016693115	9.502842903137207	222.49098658561707	39.647664308547974	22.235803723335266	74.62399786710739	75.88671004744653	781.6	780.0	784.0	782.0	780.5	782.0	1.2	582094.0	462009.0	745096.0	568745.5	497209.0	632709.25	94435.73393689489	5.0	5.0	5.0	5.0	5.0	5.0	0.0	33.7	18.0	58.0	24.0	20.5	48.5	15.735628363684752	0.9014492753623188	0.7777777777777778	1.0	0.9009661835748792	0.8369565217391304	0.9891304347826086	0.082810443815328
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.0069312572479248045	0.006688833236694336	0.007470607757568359	0.0067501068115234375	0.006729841232299805	0.007145106792449951	0.00028880135242966807	10407.1	6344.0	20323.0	8452.0	7750.0	9155.0	4696.708708233884	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	189.5176631450653	37.054255962371826	588.4508125782013	107.34542918205261	79.82488334178925	162.6894320845604	181.7036116632901	1428.0	1426.0	1430.0	1428.0	1428.0	1428.0	0.8944271909999159	1987964.6	1609906.0	2338350.0	2050731.5	1830673.0	2133950.75	219566.5442635558	5.0	5.0	5.0	5.0	5.0	5.0	0.0	23.7	13.0	40.0	22.0	20.25	22.75	7.950471684120383	0.8956521739130435	0.5652173913043478	1.0	0.9565217391304348	0.8804347826086957	0.9891304347826086	0.1335851434411932
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.017606449127197266	0.016863584518432617	0.019084692001342773	0.017449021339416504	0.01701498031616211	0.017665505409240723	0.0007217061041918058	22347.2	12199.0	45249.0	18835.0	13857.25	23251.25	10663.07476106212	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	1190.8475989341737	212.03923177719116	5082.2647793293	918.8550200462341	329.907303750515	1140.5804756879807	1361.8404502020217	2236.0	2235.0	2237.0	2236.0	2235.0	2237.0	1.0	4738219.9	4264967.0	5112287.0	4641691.5	4575282.0	5034282.25	279388.0733171872	5.0	5.0	5.0	5.0	5.0	5.0	0.0	39.1	18.0	77.0	31.5	22.0	56.0	20.002249873451735	0.9217391304347826	0.782608695652174	1.0	0.9347826086956521	0.8695652173913043	0.9891304347826086	0.06956521739130435

==> simple_C_5_ex1lb.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	ex1lb_edges_before_mean	ex1lb_edges_before_min	ex1lb_edges_before_max	ex1lb_edges_before_50_percent	ex1lb_edges_before_25_percent	ex1lb_edges_before_75_percent	ex1lb_edges_before_std	ex1lb_vertices_before_mean	ex1lb_vertices_before_min	ex1lb_vertices_before_max	ex1lb_vertices_before_50_percent	ex1lb_vertices_before_25_percent	ex1lb_vertices_before_75_percent	ex1lb_vertices_before_std	ex1lb_transform_time_mean	ex1lb_transform_time_min	ex1lb_transform_time_max	ex1lb_transform_time_50_percent	ex1lb_transform_time_25_percent	ex1lb_transform_time_75_percent	ex1lb_transform_time_std	ex1lb_edges_after_mean	ex1lb_edges_after_min	ex1lb_edges_after_max	ex1lb_edges_after_50_percent	ex1lb_edges_after_25_percent	ex1lb_edges_after_75_percent	ex1lb_edges_after_std	ex1lb_vertices_after_mean	ex1lb_vertices_after_min	ex1lb_vertices_after_max	ex1lb_vertices_after_50_percent	ex1lb_vertices_after_25_percent	ex1lb_vertices_after_75_percent	ex1lb_vertices_after_std	ex1lb_solve_time_mean	ex1lb_solve_time_min	ex1lb_solve_time_max	ex1lb_solve_time_50_percent	ex1lb_solve_time_25_percent	ex1lb_solve_time_75_percent	ex1lb_solve_time_std	ex1lb_cost_mean	ex1lb_cost_min	ex1lb_cost_max	ex1lb_cost_50_percent	ex1lb_cost_25_percent	ex1lb_cost_75_percent	ex1lb_cost_std	ex1lb_solution_upperbound_mean	ex1lb_solution_upperbound_min	ex1lb_solution_upperbound_max	ex1lb_solution_upperbound_50_percent	ex1lb_solution_upperbound_25_percent	ex1lb_solution_upperbound_75_percent	ex1lb_solution_upperbound_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.0017719268798828125	0.0012679100036621094	0.0022246837615966797	0.0017563104629516602	0.001679539680480957	0.0018486380577087402	0.00023553783994471615	494.5	319.0	586.0	501.0	475.0	523.75	70.70537461890716	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.13865792751312256	0.07921290397644043	0.377047061920166	0.0960235595703125	0.08290791511535645	0.1442543864250183	0.08979024861954972	89.5	87.0	95.0	89.0	87.5	90.75	2.3345235059857505	90.8	89.0	95.0	90.0	89.0	91.0	2.2715633383201093
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.013694167137145996	0.011028289794921875	0.016432523727416992	0.014829516410827637	0.011270403861999512	0.015170514583587646	0.002087685065559488	2578.2	1823.0	3472.0	2955.5	1846.0	3015.0	621.5127995463971	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.9172099828720093	0.25313520431518555	3.1831088066101074	0.7117190361022949	0.4672912359237671	0.9743083119392395	0.7970542802481896	347.2	346.0	350.0	347.0	346.0	348.0	1.32664991614216	347.8	346.0	350.0	348.0	348.0	348.0	1.077032961426901
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.05208346843719482	0.047412872314453125	0.05894827842712402	0.049187660217285156	0.04750257730484009	0.057811200618743896	0.005000598399084107	5829.5	4643.0	7636.0	4706.5	4671.75	7515.75	1409.7508467810899	766.0	766.0	766.0	766.0	766.0	766.0	0.0	1.5962506055831909	0.6881020069122314	3.949640989303589	1.0341508388519287	0.8479020595550537	2.0572763681411743	1.0299195976743594	781.6	780.0	784.0	782.0	780.5	782.0	1.2	782.2	780.0	786.0	782.0	782.0	782.0	1.4
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.19669346809387206	0.18617510795593262	0.21695828437805176	0.19098138809204102	0.18787235021591187	0.20638799667358398	0.01191968861841098	10746.0	8959.0	14827.0	9045.0	8986.25	13323.25	2647.1290486109665	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	6.375220251083374	2.286831855773926	21.877007484436035	3.8567229509353638	3.060852885246277	6.15910941362381	5.884984151742274	1428.0	1426.0	1430.0	1428.0	1428.0	1428.0	0.8944271909999159	1428.2	1426.0	1432.0	1428.0	1428.0	1428.0	1.4000000000000001
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6814663171768188	0.6477999687194824	0.718041181564331	0.6768777370452881	0.6533886790275574	0.7094671130180359	0.028418588305919167	19313.1	14572.0	24171.0	19267.0	14633.5	23972.5	4687.635383644935	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	13.774408507347108	6.184734344482422	31.245697259902954	10.322656750679016	6.362563073635101	16.783252239227295	9.077967516746423	2236.0	2235.0	2237.0	2236.0	2235.0	2237.0	1.0	2236.8	2235.0	2237.0	2237.0	2237.0	2237.0	0.6
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.8399986505508423	1.792480707168579	1.9269578456878662	1.8065441846847534	1.803886890411377	1.8890529870986938	0.05019845611015768	26208.7	21844.0	36289.0	21938.0	21908.5	32590.25	6558.839334059037	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	17.021913647651672	6.39385199546814	37.93909525871277	10.62646472454071	8.240279018878937	27.414510548114777	12.074908005470135	3279.4	3278.0	3282.0	3280.0	3278.0	3280.0	1.2806248474865698	3279.8	3278.0	3284.0	3280.0	3278.5	3280.0	1.661324772583615
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.883217191696167	3.8503642082214355	3.9748144149780273	3.8743228912353516	3.858363687992096	3.881478786468506	0.0368429304615198	32471.2	30391.0	50310.0	30512.5	30448.5	30549.0	5946.54744873023	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	15.216136622428895	8.015445232391357	49.36198973655701	11.519957423210144	9.418034315109253	13.62157666683197	11.65395756994193	4473.0	4473.0	4473.0	4473.0	4473.0	4473.0	0.0	4473.0	4473.0	4473.0	4473.0	4473.0	4473.0	0.0
1.0	0.0	2.0	1.0	0.5	1.5	0.816496580927726	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.617354075113933	7.593680143356323	7.645852565765381	7.612529516220093	7.603104829788208	7.629191040992737	0.021570777939879354	40799.0	40783.0	40818.0	40796.0	40789.5	40807.0	14.445299120013633	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	19.601568698883057	12.034433841705322	23.388125896453857	23.38214635848999	17.708290100097656	23.385136127471924	5.350772928512558	5917.666666666667	5917.0	5919.0	5917.0	5917.0	5918.0	0.9428090415820634	5917.666666666667	5917.0	5919.0	5917.0	5917.0	5918.0	0.9428090415820634

==> simple_C_5_ex2lb.txt <==
sample_mean	sample_min	sample_max	sample_50_percent	sample_25_percent	sample_75_percent	sample_std	grid_size_mean	grid_size_min	grid_size_max	grid_size_50_percent	grid_size_25_percent	grid_size_75_percent	grid_size_std	noise_threshold_mean	noise_threshold_min	noise_threshold_max	noise_threshold_50_percent	noise_threshold_25_percent	noise_threshold_75_percent	noise_threshold_std	lake_shift_factor_mean	lake_shift_factor_min	lake_shift_factor_max	lake_shift_factor_50_percent	lake_shift_factor_25_percent	lake_shift_factor_75_percent	lake_shift_factor_std	strip_width_mean	strip_width_min	strip_width_max	strip_width_50_percent	strip_width_25_percent	strip_width_75_percent	strip_width_std	num_strips_mean	num_strips_min	num_strips_max	num_strips_50_percent	num_strips_25_percent	num_strips_75_percent	num_strips_std	num_obligatory_components_mean	num_obligatory_components_min	num_obligatory_components_max	num_obligatory_components_50_percent	num_obligatory_components_25_percent	num_obligatory_components_75_percent	num_obligatory_components_std	ex2lb_edges_before_mean	ex2lb_edges_before_min	ex2lb_edges_before_max	ex2lb_edges_before_50_percent	ex2lb_edges_before_25_percent	ex2lb_edges_before_75_percent	ex2lb_edges_before_std	ex2lb_vertices_before_mean	ex2lb_vertices_before_min	ex2lb_vertices_before_max	ex2lb_vertices_before_50_percent	ex2lb_vertices_before_25_percent	ex2lb_vertices_before_75_percent	ex2lb_vertices_before_std	ex2lb_transform_time_mean	ex2lb_transform_time_min	ex2lb_transform_time_max	ex2lb_transform_time_50_percent	ex2lb_transform_time_25_percent	ex2lb_transform_time_75_percent	ex2lb_transform_time_std	ex2lb_edges_after_mean	ex2lb_edges_after_min	ex2lb_edges_after_max	ex2lb_edges_after_50_percent	ex2lb_edges_after_25_percent	ex2lb_edges_after_75_percent	ex2lb_edges_after_std	ex2lb_vertices_after_mean	ex2lb_vertices_after_min	ex2lb_vertices_after_max	ex2lb_vertices_after_50_percent	ex2lb_vertices_after_25_percent	ex2lb_vertices_after_75_percent	ex2lb_vertices_after_std	ex2lb_solve_time_mean	ex2lb_solve_time_min	ex2lb_solve_time_max	ex2lb_solve_time_50_percent	ex2lb_solve_time_25_percent	ex2lb_solve_time_75_percent	ex2lb_solve_time_std	ex2lb_cost_mean	ex2lb_cost_min	ex2lb_cost_max	ex2lb_cost_50_percent	ex2lb_cost_25_percent	ex2lb_cost_75_percent	ex2lb_cost_std	ex2lb_solution_upperbound_mean	ex2lb_solution_upperbound_min	ex2lb_solution_upperbound_max	ex2lb_solution_upperbound_50_percent	ex2lb_solution_upperbound_25_percent	ex2lb_solution_upperbound_75_percent	ex2lb_solution_upperbound_std
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	10.0	10.0	10.0	10.0	10.0	10.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	2628.0	2628.0	2628.0	2628.0	2628.0	2628.0	0.0	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.0014406681060791016	0.0010128021240234375	0.0018076896667480469	0.0014473199844360352	0.0013630390167236328	0.0015047192573547363	0.00019814592734728544	494.5	319.0	586.0	501.0	475.0	523.75	70.70537461890716	73.0	73.0	73.0	73.0	73.0	73.0	0.0	0.10631461143493652	0.05187559127807617	0.29791784286499023	0.08777141571044922	0.05483746528625488	0.12179535627365112	0.07120304591018795	89.5	87.0	95.0	89.0	87.5	90.75	2.3345235059857505	90.8	89.0	95.0	90.0	89.0	91.0	2.2715633383201093
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	20.0	20.0	20.0	20.0	20.0	20.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	54946.0	54946.0	54946.0	54946.0	54946.0	54946.0	0.0	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.011474204063415528	0.009484052658081055	0.013639211654663086	0.012438535690307617	0.009698033332824707	0.012556672096252441	0.001537350818410999	2578.2	1823.0	3472.0	2955.5	1846.0	3015.0	621.5127995463971	332.0	332.0	332.0	332.0	332.0	332.0	0.0	0.3355100631713867	0.06847643852233887	0.8696045875549316	0.3213115930557251	0.11324107646942139	0.40440797805786133	0.24988046280281243	347.2	346.0	350.0	347.0	346.0	348.0	1.32664991614216	347.8	346.0	350.0	348.0	348.0	348.0	1.077032961426901
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	30.0	30.0	30.0	30.0	30.0	30.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	292995.0	292995.0	292995.0	292995.0	292995.0	292995.0	0.0	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.04762365818023682	0.04397773742675781	0.052098989486694336	0.045705199241638184	0.04445946216583252	0.05193161964416504	0.003590768031808845	5829.5	4643.0	7636.0	4706.5	4671.75	7515.75	1409.7508467810899	766.0	766.0	766.0	766.0	766.0	766.0	0.0	0.535724687576294	0.11137890815734863	1.4082221984863281	0.3437768220901489	0.15323537588119507	0.8171926140785217	0.43971665372617774	781.6	780.0	784.0	782.0	780.5	782.0	1.2	782.2	780.0	786.0	782.0	782.0	782.0	1.4
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	40.0	40.0	40.0	40.0	40.0	40.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	996166.0	996166.0	996166.0	996166.0	996166.0	996166.0	0.0	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.1837785243988037	0.17679738998413086	0.20341730117797852	0.17870867252349854	0.17734670639038086	0.1900210976600647	0.009235405050980451	10746.0	8959.0	14827.0	9045.0	8986.25	13323.25	2647.1290486109665	1412.0	1412.0	1412.0	1412.0	1412.0	1412.0	0.0	0.7355616092681885	0.23100566864013672	1.6674270629882812	0.49424076080322266	0.37041616439819336	1.0164833664894104	0.5199482366945856	1428.0	1426.0	1430.0	1428.0	1428.0	1428.0	0.8944271909999159	1428.2	1426.0	1432.0	1428.0	1428.0	1428.0	1.4000000000000001
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	50.0	50.0	50.0	50.0	50.0	50.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	2465310.0	0.0	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	0.6762260675430298	0.6581172943115234	0.6920287609100342	0.6729346513748169	0.6652649641036987	0.691017210483551	0.0132603579768155	19313.1	14572.0	24171.0	19267.0	14633.5	23972.5	4687.635383644935	2221.0	2221.0	2221.0	2221.0	2221.0	2221.0	0.0	2.4166811227798464	0.6830737590789795	5.465195178985596	1.3710575103759766	0.8186054825782776	4.169579565525055	1.819930065891112	2236.0	2235.0	2237.0	2236.0	2235.0	2237.0	1.0	2236.8	2235.0	2237.0	2237.0	2237.0	2237.0	0.6
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	60.0	60.0	60.0	60.0	60.0	60.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	5325216.0	0.0	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.82486412525177	1.788379430770874	1.8737208843231201	1.816376805305481	1.8023201823234558	1.8491385579109192	0.028978053576815495	26208.7	21844.0	36289.0	21938.0	21908.5	32590.25	6558.839334059037	3264.0	3264.0	3264.0	3264.0	3264.0	3264.0	0.0	1.631054162979126	0.6850066184997559	3.6814584732055664	1.2533742189407349	0.7851787209510803	2.4128752946853638	0.9897018624952407	3279.4	3278.0	3282.0	3280.0	3278.0	3280.0	1.2806248474865698	3279.8	3278.0	3284.0	3280.0	3278.5	3280.0	1.661324772583615
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	70.0	70.0	70.0	70.0	70.0	70.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	9930196.0	0.0	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	3.8738365650177	3.8370864391326904	3.919861316680908	3.8668073415756226	3.855949580669403	3.8973951935768127	0.02621560926238682	32471.2	30391.0	50310.0	30512.5	30448.5	30549.0	5946.54744873023	4457.0	4457.0	4457.0	4457.0	4457.0	4457.0	0.0	1.4714596748352051	1.0057175159454346	3.8900628089904785	1.0587105751037598	1.0368484854698181	1.5385903716087341	0.8366122231967713	4473.0	4473.0	4473.0	4473.0	4473.0	4473.0	0.0	4473.0	4473.0	4473.0	4473.0	4473.0	4473.0	0.0
4.5	0.0	9.0	4.5	2.25	6.75	2.8722813232690143	80.0	80.0	80.0	80.0	80.0	80.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	0.0	1.0	1.0	1.0	1.0	1.0	1.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	7.0	7.0	7.0	7.0	7.0	7.0	0.0	5.0	5.0	5.0	5.0	5.0	5.0	0.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	17407950.0	0.0	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	7.624632430076599	7.574772834777832	7.714225769042969	7.6152002811431885	7.608635306358337	7.634249567985535	0.03540515548758217	43484.5	40770.0	67531.0	40810.5	40788.5	40854.0	8015.561518072206	5901.0	5901.0	5901.0	5901.0	5901.0	5901.0	0.0	3.8623098850250246	1.567840576171875	13.932340383529663	2.1980807781219482	1.7419552206993103	4.277528882026672	3.5811617616289975	5916.8	5915.0	5919.0	5917.0	5917.0	5917.0	1.077032961426901	5917.2	5917.0	5919.0	5917.0	5917.0	5917.0	0.6

==> simple_example.txt <==
x	y	c
7.5	6.06217782649107	a
0.5	0.8660254037844386	b
8.5	4.330127018922193	c
0.0	8.660254037844386	a
7.0	5.196152422706632	a
0.5	2.598076211353316	b
8.5	2.598076211353316	c
1.5	2.598076211353316	b
6.0	3.4641016151377544	a
6.5	2.598076211353316	a
2.0	8.660254037844386	a
4.0	0.0	a
6.5	9.526279441628825	a
3.5	7.794228634059947	a
4.0	8.660254037844386	a
4.5	7.794228634059947	a
1.5	4.330127018922193	a
7.0	0.0	a
5.0	0.0	a
6.5	6.06217782649107	a
2.5	7.794228634059947	a
4.0	1.7320508075688772	a
7.5	9.526279441628825	a
8.0	8.660254037844386	a
3.0	8.660254037844386	a
8.5	9.526279441628825	a
8.5	0.8660254037844386	a
10.0	0.0	a
5.0	5.196152422706632	a
5.5	7.794228634059947	a
5.5	4.330127018922193	a
9.5	6.06217782649107	a
1.0	6.928203230275509	a
4.5	4.330127018922193	a
2.5	4.330127018922193	a
10.0	3.4641016151377544	c
10.0	1.7320508075688772	a
4.0	5.196152422706632	a
5.5	2.598076211353316	a
3.0	5.196152422706632	a
9.0	6.928203230275509	a
8.0	6.928203230275509	a
6.0	0.0	a
6.5	4.330127018922193	a
9.0	0.0	a
2.5	0.8660254037844386	a
0.5	4.330127018922193	a
6.5	0.8660254037844386	a
3.0	6.928203230275509	a
2.5	6.06217782649107	a
5.0	1.7320508075688772	a
8.0	0.0	a
4.5	6.06217782649107	a
1.0	8.660254037844386	a
0.5	9.526279441628825	a
9.5	7.794228634059947	a
5.5	9.526279441628825	a
0.0	1.7320508075688772	b
10.0	8.660254037844386	a
3.0	0.0	a
7.0	8.660254037844386	a
8.5	6.06217782649107	a
2.0	6.928203230275509	a
9.5	0.8660254037844386	a
5.5	6.06217782649107	a
6.5	7.794228634059947	a
3.0	3.4641016151377544	a
1.5	6.06217782649107	a
4.5	0.8660254037844386	a
0.5	7.794228634059947	a
6.0	8.660254037844386	a
0.0	5.196152422706632	a
3.5	4.330127018922193	a
